Kek, Cucks, and God Emperor Trump: A Measurement Study of 4chan's Politically Incorrect Forum and Its Effects on the Web

The discussion-board site 4chan has been part of the Internet's dark underbelly since its inception, and recent political events have put it increasingly in the spotlight. In particular, /pol/, the "Politically Incorrect" board, has been a central figure in the outlandish 2016 US election season, as it has often been linked to the alt-right movement and its rhetoric of hate and racism. However, 4chan remains relatively unstudied by the scientific community: little is known about its user base, the content it generates, and how it affects other parts of the Web. In this paper, we start addressing this gap by analyzing /pol/ along several axes, using a dataset of over 8M posts we collected over two and a half months. First, we perform a general characterization, showing that /pol/ users are well distributed around the world and that 4chan's unique features encourage fresh discussions. We also analyze content, finding, for instance, that YouTube links and hate speech are predominant on /pol/. Overall, our analysis not only provides the first measurement study of /pol/, but also insight into online harassment and hate speech trends in social media.

==> figures/raids/hate_ratio_vs_sync_within.txt <==
0.000000	0.038182
0.000000	-3.148499
0.000000	0.184586
0.000000	-0.774782
0.000000	-3.827656
0.000000	-0.097091
0.000000	0.046909
0.000000	-1.196653
0.000000	0.012000
0.000000	-0.041429
0.000000	-0.627482
0.000000	-0.074103
0.000000	-2.776717
0.000000	-0.088364
0.000000	0.197594
0.000000	-0.936436
0.000000	-0.016838
0.000000	0.514026
0.000000	-1.186618
0.000000	0.003273
0.000000	0.005409
0.000000	-0.000711
0.000000	-0.030099
0.000000	-0.114790
0.000000	0.001486
0.000000	-0.604948
0.000000	-0.084000
0.000000	0.888583
0.000000	-0.018443
0.000000	0.532360
0.000000	-0.014151
0.000000	-0.004906
0.026667	-1.604573
0.000000	-0.028985
0.000000	-0.328685
0.000000	-0.031636
0.000000	-0.094909
0.000000	0.008827
0.000000	-0.078459
0.000000	0.471106
0.000000	-0.167518
0.000000	-1.504213
0.000000	0.029337
0.028571	-0.007636
0.250000	-0.415279
0.000000	-0.394263
0.000000	-0.149305
0.000000	0.360261
0.000000	-0.208747
0.000000	0.181925
0.000000	0.113558
0.000000	0.453048
0.000000	-0.040364
0.000000	-0.135329
0.000000	-0.004349
0.000000	0.153346
0.000000	-0.048768
0.000000	0.362637
0.000000	0.037602
0.000000	0.553979
0.000000	0.007636
0.000000	-0.717539
0.000000	0.053455
0.000000	-0.001091
0.000000	-0.214922
0.000000	0.077455
0.000000	-0.136680
0.000000	-0.109502
0.000000	0.009818
0.066667	-0.203171
0.000000	-0.033818
0.000000	0.386897
0.044776	-0.564333
0.000000	-0.081818
0.000000	0.547132
0.000000	0.408945
0.000000	0.049091
0.000000	-0.132006
0.000000	-0.088185
0.000000	0.196131
0.000000	0.793489
0.000000	-0.000577
0.000000	0.313471
0.000000	-2.034136
0.000000	0.299011
0.000000	-0.319259
0.000000	-0.005455
0.000000	0.228001
0.000000	-0.412192
0.028571	-0.239375
0.000000	-0.047680
0.000000	-0.016364
0.000000	0.310953
0.000000	-0.022909
0.076923	-0.602173
0.000000	0.055636
0.000000	0.046909
0.000000	-0.031636
0.000000	-0.718309
0.000000	-0.027273
0.000000	-0.175505
0.000000	0.439216
0.000000	-0.198743
0.000000	-0.258891
0.000000	0.048551
0.000000	0.306526
0.000000	0.252600
0.000000	0.051273
0.000000	0.016364
0.000000	-0.108000
0.000000	0.375906
0.000000	-0.334318
0.000000	-1.378377
0.000000	0.033818
0.000000	-0.003273
0.000000	0.208769
0.000000	-0.383910
0.000000	-0.656626
0.000000	0.103636
0.000000	0.303041
0.000000	0.101455
0.000000	-0.471933
0.000000	-0.091514
0.333333	0.036827
0.000000	0.036178
0.000000	-0.083312
0.000000	0.019229
0.010840	-0.031267
0.000000	-0.025091
0.000000	-0.312377
0.000000	-0.022909
0.000000	-0.009150
0.000000	-0.013636
0.000000	-0.214951
0.000000	0.046909
0.000000	-0.262726
0.000000	-0.064364
0.000000	0.073091
0.000000	-0.538093
0.000000	0.021569
0.000000	0.135161
0.000000	-0.144386
0.000000	1.566644
0.000000	0.083154
0.000000	-0.290902
0.000000	-0.497246
0.000000	-1.490732
0.000000	0.062677
0.008403	-0.116809
0.000000	0.102719
0.000000	-0.238438
0.000000	-0.248522
0.000000	0.027107
0.000000	-2.079068
0.000000	-0.040364
0.000000	0.005455
0.000000	-0.002615
0.000000	-0.016364
0.000000	0.011325
0.000000	0.027273
0.000000	0.009818
0.000000	-0.416620
0.000000	0.008846
0.000000	0.883051
0.000000	-0.957292
0.000000	-0.305299
0.000000	-1.512892
0.000000	-0.033818
0.000000	0.001091
0.000000	0.138355
0.000000	-0.160832
0.000000	-0.116780
0.333333	-0.227790
0.000000	-0.048109
0.000000	-0.932652
0.000000	-0.475224
0.000000	0.578799
0.000000	-0.322120
0.000000	-0.033818
0.000000	0.138354
0.000000	-2.064731
0.008021	0.020727
0.000000	-0.008303
0.000000	0.011586
0.000000	0.028417
0.000000	-0.582784
0.000000	0.033321
0.000000	-0.499249
0.000000	-0.117289
0.000000	-0.187584
0.043478	-0.066102
0.000000	-0.217536
0.000000	-2.406120
0.000000	-0.146082
0.000000	-0.335443
0.000000	-0.326745
0.000000	0.042332
0.000000	-0.167439
0.000000	-0.479044
0.000000	0.624675
0.000000	-0.029713
0.000000	-0.350167
0.000000	-0.611751
0.000000	1.947463
0.000000	-0.025091
0.000000	-0.088364
0.031250	-0.154869
0.000000	-0.067779
0.000000	-0.726861
0.000000	0.060084
0.004405	-0.781641
0.000000	-0.490636
0.000000	-0.884665
0.000000	-0.066545
0.000000	0.290821
0.005556	0.492413
0.000000	-0.160062
0.000000	-0.425138
0.000000	-0.464047
0.000000	-0.005455
0.000000	-1.491632
0.000000	-0.287902
0.000000	-0.062182
0.000000	0.005455
0.000000	-0.064364
0.000000	-0.046909
0.000000	0.003273
0.000000	-0.070909
0.000000	0.040691
0.000000	-0.046909
0.000000	-0.209662
0.000000	0.313526
0.000000	-0.081818
0.000000	0.003273
0.000000	-0.027273
0.000000	0.150398
0.200000	-0.596941
0.000000	-0.215219
0.000000	0.033818
0.000000	-2.194723
0.000000	-1.701068
0.000000	0.064361
0.000000	-0.009014
0.000000	0.158134
0.000000	-0.171373
0.000000	-0.371933
0.000000	0.456652
0.000000	-0.038082
0.000000	0.771580
0.000000	0.011784
0.015625	0.066545
0.000000	-0.001091
0.000000	-0.008640
0.000000	0.026922
0.000000	-0.049091
0.000000	0.010820
0.000000	-0.062455
0.000000	0.001786
0.000000	0.007636
0.000000	0.074260
0.000000	-0.169840
0.000000	0.006317
0.000000	0.014356
0.000000	-0.138926
0.000000	0.426075
0.000000	-1.101791
0.000000	-0.001091
0.000000	-0.000479
0.000000	-0.009818
0.000000	0.012024
0.000000	-0.001366
0.000000	-0.214426
0.000000	-0.069474
0.000000	-0.600667
0.000000	-0.083028
0.000000	-0.952435
0.000000	-0.001091
0.031250	-0.035402
0.000000	-0.040364
0.000000	-0.140354
0.000000	-0.000377
0.000000	-3.068108
0.000000	0.004323
0.000000	-0.019332
0.000000	-0.462608
0.000000	-0.103636
0.000000	-0.211617
0.023256	0.203725
0.000000	0.405617
0.000000	-0.342539
0.100000	-0.199477
0.000000	0.015185
0.000000	-0.007347
0.000000	-0.029455
0.000000	-0.166113
0.000000	-0.031636
0.000000	-0.526473
0.000000	-0.583458
0.000000	0.154800
0.000000	-0.173193
0.015625	-0.355954
0.000000	-0.647906
0.000000	-0.002812
0.000000	-0.218092
0.000000	-1.273926
0.009804	-0.016364
0.000000	0.104207
0.000000	-0.003177
0.000000	0.016364
0.166667	-0.074396
0.000000	-0.775693
0.000000	-0.021672
0.000000	-0.333514
0.000000	-0.175515
0.033333	-0.992546
0.000000	-0.012000
0.000000	-1.078246
0.000000	0.006748
0.000000	-0.027515
0.000000	0.000840
0.000000	0.119302
0.000000	-0.236348
0.000000	-0.146939
0.000000	0.365333
0.000000	-0.108263
0.000000	0.005455
0.000000	0.000393
0.014493	-0.033826
0.000000	-0.258179
0.000000	-0.273972
0.000000	-0.053455
0.029412	-0.007636
0.000000	-0.673300
0.000000	-0.786667
0.000000	-0.027273
0.000000	0.127257
0.000000	0.021960
0.000000	-0.790208
1.000000	-0.026860
0.000000	-0.035367
0.066667	0.025091
0.000000	-1.323480
0.000000	0.288031
0.000000	0.003395
0.000000	0.155295
0.000000	-0.132845
0.000000	-0.802334
0.000000	-0.020727
0.000000	-0.000749
0.000000	0.376484
0.000000	0.744804
0.000000	0.014182
0.000000	0.160987
0.000000	0.096509
0.000000	-0.253203
0.000000	-0.010585
0.000906	-0.438360
0.051282	0.003331
0.000000	-0.012000
0.000000	0.177820
0.000000	-0.084000
0.000000	-0.019672
0.000000	-0.664631
0.000000	0.617481
0.000000	-0.357180
0.000000	-0.006338
0.000000	-0.073091
0.000000	-0.073091
0.000000	-0.239317
0.000000	-0.461476
0.000000	0.037904
0.000000	0.206629
0.000000	0.106494
0.000000	-0.722494
0.000000	0.004539
0.000000	0.020154
0.000000	-0.688013
0.031746	-0.002149
0.000000	-0.627728
0.000000	-0.301704
0.000000	-0.044727
0.000000	0.547874
0.000000	0.819006
0.115385	-0.099273
0.000000	-0.156696
0.050000	0.008069
0.000000	0.012000
0.000000	-0.109630
0.031250	-0.739448
0.000000	0.009818
0.000000	0.038182
0.000000	0.030879
0.000000	-0.033818
0.000000	0.022909
0.058824	0.005455
0.000000	0.334571
0.000000	-0.060000
0.000000	-0.472564
0.000000	0.243029
0.000000	0.418797
0.000000	0.008222
0.000000	-0.188187
0.000000	-0.103636
0.042735	-0.760606
0.000000	-0.027273
0.083333	-0.206239
0.000000	-0.542781
0.000000	0.275132
0.000000	-0.036191
0.000000	0.002437
0.000000	0.106729
0.000000	0.253395
0.000000	0.477269
0.500000	0.006186
0.000000	-0.092727
0.000000	-0.022429
0.000000	0.019075
0.000000	0.008082
0.000000	-0.016068
0.000000	-1.478592
0.000000	0.627715
0.000000	0.232785
0.000000	0.057070
0.000000	0.836008
0.000000	0.015645
0.000000	-0.387369
0.083333	0.014182
0.000000	-0.017604
0.000000	0.020727
0.000000	0.970951
0.000000	0.155129
0.000000	2.205120
0.111111	-0.077455
0.000000	0.097091
0.000000	-1.283499
0.000000	0.098844
0.000000	-0.003863
0.000000	-0.203279
0.000000	0.112502
0.000000	0.025091
0.000000	0.151408
0.000000	-0.022909
0.000000	0.003273
0.000000	0.078758
0.000000	-0.073091
0.000000	-0.106499
0.000000	-0.130446
0.000000	-0.077482
0.014706	0.001091
0.000000	-0.096578
0.000000	0.948107
0.000000	0.038182
0.000000	-0.010219
0.000000	-0.001091
0.000000	-0.084000
0.033333	0.001091
0.000000	-0.478386
0.166667	1.057731
0.000000	1.291356
0.000000	0.373780
0.000000	-0.031636
0.025862	-0.681522
0.015094	0.068727
0.000000	-0.108000
0.000000	0.025091
0.000000	-0.095337
0.000000	-0.077455
0.024096	-0.018545
0.000000	-0.016364
0.000000	-0.044299
0.000000	-0.469304
0.000000	0.107736
0.000000	-0.081341
0.000000	0.011504
0.000000	-0.108000
0.000000	-0.003273
0.000000	0.029486
0.040404	0.042545
0.047619	1.042280
0.000000	0.003102
0.000000	0.140027
0.000000	0.036430
0.000000	0.865413
0.000000	-0.643774
0.000000	-0.030418
0.000000	0.014182
0.000000	-0.027273
0.042500	0.008599
0.000000	-0.007636
0.000000	-0.065406
0.000000	-0.125136
0.000000	0.063126
0.000000	-0.203696
0.000000	0.022711
0.000000	-0.460397
0.000000	-0.001995
0.000000	1.554873
0.000000	0.103636
0.000000	0.468800
0.000000	-0.019197
0.000000	-0.048541
0.000000	-0.014182
0.000000	-0.745161
0.000000	0.057818
0.000000	0.103043
0.000000	0.051748
0.000000	0.052741
0.000000	-0.000081
0.000000	-0.011407
0.000000	0.000911
0.000000	1.493000
0.000000	0.161715
0.000000	0.020178
0.000000	-0.036000
0.000000	-0.099273
0.056338	0.025091
0.000000	0.008143
0.000000	0.017538
0.000000	-0.040364
0.000000	-0.002146
0.000000	0.014182
0.000000	-0.001091
0.000000	-0.176441
0.000000	-0.337238
0.000000	-0.834770
0.000000	-1.446755
0.000000	0.004305
0.000000	-1.649338
0.000000	-0.555238
0.000000	-0.173567
0.000000	-0.196411
0.000000	-0.012000
0.000000	-0.084297
0.000000	-0.586840
0.000000	-0.070909
0.000000	0.069292
0.000000	-0.019607
0.000000	-0.341689
0.000000	-0.025091
0.000000	-0.111402
0.000000	-0.025612
0.000000	0.093383
0.000000	-0.021994
0.000000	-0.498962
0.076923	0.965217
0.000000	-0.004834
0.000000	-0.249064
0.065217	0.386398
0.000000	-0.235213
0.000000	-0.737976
0.000000	-0.270345
0.000000	0.008384
0.000000	-0.452140
0.000000	0.546987
0.000000	-0.083705
0.000000	-0.445139
0.000000	-0.005455
0.000000	-0.120149
0.000000	-0.197347
0.000000	0.059591
0.000000	-0.306626
0.000000	0.038182
0.000000	0.141190
0.000000	-0.084551
0.000000	0.038077
0.000000	0.051864
0.000000	-0.303278
0.000000	0.103636
0.000000	-0.216990
0.000000	-0.730697
0.000000	0.155418
0.000000	-0.000128
0.000000	0.448729
0.000000	0.004150
0.000000	-0.205982
0.000000	0.072577
0.000000	-0.742811
0.000000	-0.022909
0.000000	0.275214
0.000000	0.607826
0.000000	-0.557333
0.000000	-0.081818
0.000000	0.066545
0.000000	-0.353317
0.020161	-0.544304
0.000000	-0.140682
0.000000	0.011285
0.000000	-1.718570
0.125000	-0.004817
0.000000	-0.025091
0.000000	-0.008180
0.000000	-1.157607
0.000000	-0.000893
0.000000	0.560690
0.000000	-0.720619
0.000000	-0.132789
0.000000	-0.266638
0.000000	1.320801
0.000000	-0.040071
0.000000	0.086182
0.000000	-0.057818
0.000000	0.351302
0.000000	0.498059
0.000000	-0.011462
0.000000	0.070909
0.000000	-0.003672
0.000000	-0.033818
0.010582	-1.506409
0.000000	-1.202101
0.000000	-0.016364
0.017143	-0.020151
0.000000	-0.215808
0.000000	-0.486134
0.000000	-0.038182
0.000000	0.016364
0.000000	1.794499
0.000000	0.033540
0.000000	-0.057818
0.000000	-0.506751
0.000000	-0.215155
0.000000	-0.014182
0.000000	0.003273
0.056338	-0.302754
0.000000	-0.267071
0.000000	-0.087633
0.142857	0.005455
0.000000	0.012188
0.000000	-0.014182
0.000000	1.420150
0.000000	0.141345
0.000000	-0.086182
0.000000	-0.000746
0.000000	-0.198508
0.000000	0.005455
0.000000	0.007020
0.000000	-0.260549
0.000000	-0.158029
0.000000	0.081818
0.000000	-0.800865
0.000000	-0.049580
0.000000	-0.224922
0.000000	-0.571108
0.000000	1.262784
0.250000	-0.963650
0.000000	-0.046909
0.000000	-0.139529
0.000000	-0.554383
0.055556	-0.905711
0.044444	-0.088364
0.000000	-0.036000
0.000000	-0.009818
0.000000	-1.128273
0.000000	0.007245
0.000000	-1.505986
0.000000	-0.029259
0.000000	0.036000
0.000000	-0.363564
0.000000	-0.049091
0.000000	-0.001089
0.000000	-0.073091
0.004310	0.049091
0.333333	1.721146
0.000000	0.068727
0.000000	-0.133782
0.000000	0.081127
0.000000	-0.858507
0.000000	0.081818
0.111111	0.395558
0.000000	-0.396263
0.000000	0.155869
0.000000	-0.350596
0.000000	-0.054949
0.000000	-2.625746
0.000000	-0.174579
0.014006	-0.119152
0.022222	0.001091
0.000000	0.025091
0.000000	-1.055789
0.000000	0.108000
0.000000	0.004637
0.000000	1.841665
0.046875	-0.031636
0.000000	-0.560722
0.000000	0.022909
0.000000	-0.776987
0.000000	-0.012364
0.000000	-0.626546
0.000000	0.067496
0.000000	-0.005455
0.000000	-0.012000
0.000000	-0.307135
0.000000	0.106367
0.000000	-0.423538
0.000000	-0.174597
0.000000	-0.422050
0.000000	-0.066545
0.000000	0.096584
0.000000	0.000872
0.000000	-0.018005
0.000000	-0.450022
0.000000	0.133751
0.000000	0.007982
1.000000	0.029443
0.000000	0.154518
0.500000	0.108000
0.500000	-0.089052
0.000000	-0.202123
0.000000	-0.009818
0.000000	0.003246
0.000000	0.083327
0.000000	0.024064
0.000000	0.041140
0.000000	0.139124
0.000000	-0.001091
0.000000	-0.403228
0.000000	0.058819
0.000000	-0.044727
0.000000	-0.031636
0.000000	-0.229605
0.000000	0.016364
0.000000	0.039040
0.500000	-0.205993
0.000000	0.005316
0.020833	-0.847048
0.008596	-0.066545
0.000000	-0.027771
0.000000	-0.926901
0.000000	2.078684
0.000000	-3.158211
0.000000	1.525388
0.000000	-0.061430
0.000000	-0.049091
0.000000	-0.010421
0.000000	-0.117916
0.029412	-0.176365
0.000000	-0.019703
0.000000	-0.174229
0.000000	-0.025740
0.000000	0.005772
0.000000	-0.075691
0.000000	-0.737572
0.250000	0.179689
0.000000	0.066545
0.000000	-2.488882
0.000000	-0.028421
0.000000	0.040364
0.000000	0.007106
0.000000	-0.764670
0.000000	-0.130869
0.023256	-0.707233
0.000000	-2.335435
0.000000	0.027273
0.000000	-1.474120
0.054054	-0.002278
0.000000	-0.324069
0.000000	-0.146459
0.333333	-0.036545
0.000000	-0.016364
0.000000	-0.185598
0.000000	0.005963
0.000000	-0.013848
0.000000	-0.207063
0.000000	0.057818
0.000000	-0.141603
0.000000	-0.062182
0.000000	-0.208361
0.000000	0.007636
0.000000	-0.077199
0.000000	-0.099273
0.000000	-0.177094
0.030303	0.009374
0.000000	-0.027273
0.000000	-0.584779
0.000000	0.018545
0.000000	0.092727
0.500000	0.011265
0.000000	-0.025091
0.000000	0.003904
0.000000	0.010956
0.050633	0.001091
0.050000	-1.044614
0.000000	-1.355061
0.000000	-0.278451
0.000000	0.356577
0.000000	0.076044
0.000000	-0.101052
0.000000	-0.777671
0.000000	-0.002824
0.000000	-0.705746
0.000000	-0.536278
0.000000	0.062182
0.000000	-0.191047
0.000000	0.397673
0.200000	-0.131025
0.000000	0.073091
0.000000	-0.389290
0.000000	0.172237
0.000000	-0.039440
0.500000	-0.025091
0.000000	1.011922
0.000000	-0.031636
0.000000	-2.158522
0.000000	-0.036000
0.000000	-0.000731
1.000000	0.017735
0.000000	-0.064364
0.000000	-0.000768
0.000000	-0.090545
0.000000	-0.056854
0.000000	0.006066
0.000000	0.031428
0.000000	-0.086182
0.000000	-0.018545
0.000000	0.702066
0.000000	-0.298515
0.000000	-0.031089
0.000000	0.039988
0.000000	-0.018976
0.000000	0.184729
0.000000	-0.019766
0.000000	0.014182
0.000000	-0.589279
0.000000	-0.381060
0.047619	0.554655
0.044444	0.022909
0.000000	-0.164835
0.000000	0.006998
0.000000	-0.553067
0.000000	-0.160146
0.056604	0.009818
0.000000	0.013722
0.000000	-0.001091
0.000000	-0.031636
0.100000	0.019138
0.000000	-0.084680
0.000000	-0.141176
0.000000	-0.960157
0.000000	0.004025
0.000000	-0.040364
0.000000	0.060905
0.000000	0.454547
0.000000	0.110415
0.000000	-0.428417
0.000000	0.419036
0.000000	-0.105818
0.000000	-0.016364
0.000000	-0.192197
0.000000	0.521683
0.000000	-0.173087
0.000000	0.097059
0.000000	0.059351
0.000000	0.149851
0.000000	-0.059932
0.000000	-0.025831
0.000000	-0.041998
0.400000	-0.567337
0.000000	-0.007360
0.000000	-0.614170
0.000000	0.016954
0.000000	0.185495
0.030303	-1.407148
0.000000	0.012000
0.000000	1.019738
0.000000	-0.362969
0.000000	-0.535719
0.000000	0.026472
0.000000	-1.308062
0.000000	-0.028213
0.000000	0.014939
0.000000	-0.068491
0.000000	-0.007596
0.000000	-0.884705
0.021277	0.428991
1.000000	-0.059039
0.000000	-0.076409
0.000000	0.033794
0.000000	-0.046655
0.000000	0.563830
0.000000	-0.620176
0.000000	-0.158805
0.000000	-0.094696
0.000000	-0.473844
0.000000	-0.372254
0.000000	0.005455
0.000000	0.522772
0.000000	0.019763
0.000000	0.038182
0.000000	0.520421
0.000000	0.047626
0.000000	0.195090
0.000000	0.664429
0.000000	-0.804597
0.000000	-0.356872
0.000000	-1.344820
0.052083	-0.780576
0.000000	-0.003273
0.000000	0.075770
0.000000	-0.110232
0.000000	0.016364
0.021583	-0.018545
0.000000	-0.012000
0.000000	0.009046
0.000000	-0.063375
0.000000	-0.060352
0.000000	0.135539
0.000000	0.407803
0.000000	0.212570
0.000000	0.119547
0.000000	0.288958
0.000000	-0.423663
0.000000	0.331112
0.000000	-0.942988
0.000000	-0.457111
0.000000	0.029455
0.000000	-0.550194
0.000000	0.783437
0.000000	0.021545
0.000000	0.009066
0.000000	-0.751939
0.000000	-0.483649
0.000000	-0.199838
0.000000	-0.772062
0.000000	-0.193254
0.000000	1.079348
0.000000	-0.824065
0.166667	0.003012
0.000000	0.018545
0.200000	0.014182
0.000000	-1.179468
0.000000	-0.008436
0.093264	0.007636
0.000000	0.206603
0.044118	0.016364
0.000000	-0.042545
0.000000	-0.044727
0.008818	-0.055636
0.000000	0.585123
0.000000	0.347509
0.000000	-0.040177
0.000000	0.113584
0.000000	-0.001091
0.142857	-0.739134
0.250000	-0.193253
0.000000	0.003273
0.000000	0.683908
0.000000	-0.040364
0.000000	-0.744174
0.500000	0.173428
0.066667	0.005455
0.000000	-0.722870
0.029412	0.353267
0.000000	0.088364
0.000000	-0.007636
0.000000	-0.079636
0.000000	0.412721
0.000000	-0.003840
0.000000	-1.387422
0.000000	-0.031636
0.071429	0.114947
0.000000	0.031636
0.052632	-0.262289
0.000000	-0.387136
1.000000	0.047802
0.000000	-0.459906
0.000000	0.002128
0.000000	0.077753
1.000000	0.186239
0.000000	-1.109183
0.000000	-0.154810
0.000000	-0.008748
0.000000	0.007874
0.000000	0.704868
0.000000	-0.038673
0.000000	0.013005
0.000000	-0.755987
0.000000	0.014182
0.000000	0.068581
0.000000	-1.464874
0.000000	0.003273
0.000000	-0.001686
0.000000	0.580381
0.052632	-0.750218
0.000000	0.051273
0.000000	0.022909
0.000000	-0.184827
0.000000	-0.047921
0.000000	0.201557
0.101695	0.007636
0.000000	-0.646781
0.000000	-0.596041
0.000000	-0.031718
0.000000	0.006804
0.000000	0.006319
0.000000	-0.033818
0.000000	-0.203294
0.000000	-0.162707
0.000000	-0.012969
0.000000	-0.366114
0.000000	-0.025091
1.000000	0.049091
0.000000	-3.544407
0.000000	0.055636
0.000000	-0.009818
0.000000	0.131685
0.000000	0.028001
0.000000	-0.029153
0.250000	0.016690
0.000000	0.000187
0.000000	-0.124205
0.000000	1.022452
0.000000	1.291651
0.000000	-0.000305
0.000000	-1.031205
0.058824	-0.077455
0.000000	-0.427156
0.000000	-0.220768
0.000000	-0.372846
0.085271	-0.046909
0.000000	0.132372
0.000000	-0.151124
0.000000	-0.035160
0.000000	0.023909
0.000000	-0.020727
0.000000	0.064780
0.000000	-1.437999
0.000000	0.073091
0.000000	-0.356017
0.000000	0.036000
0.000000	0.004898
0.000000	0.108000
0.000000	-0.298967
0.000000	0.009286
0.000000	-0.315398
0.000000	0.225246
0.000000	0.094909
0.000000	0.426227
1.000000	0.878378
0.000000	-0.378558
0.000000	-0.057818
0.000000	-0.248281
0.000000	0.997618
0.000000	-0.482100
0.000000	-0.662141
0.000000	-0.001449
0.007042	0.307371
0.000000	-0.005455
0.000000	-0.004362
0.000000	-0.217080
0.000000	-0.284993
0.025773	-1.738411
0.000000	-0.824857
0.010753	-0.195723
0.000000	0.005172
0.000000	-0.007636
0.000000	1.485627
0.000000	0.367421
0.000000	0.397329
0.000000	-0.014695
0.000000	-0.231843
0.000000	-0.803456
0.000000	0.007217
0.000000	0.021011
0.000000	0.053526
0.000000	0.238497
0.000000	-0.068753
0.000000	-0.157672
0.000000	-0.040364
0.000000	-0.014182
0.000000	0.032231
0.000000	0.037594
0.000000	-0.679807
0.000000	0.552918
0.000000	3.649009
0.000000	0.025091
0.000000	0.008957
0.000000	-0.224670
0.000000	-0.371527
0.076923	0.020727
0.000000	-0.015560
0.000000	-0.347763
0.000000	-0.048572
0.022727	0.038219
0.000000	0.033818
0.000000	-0.155077
0.200000	-0.084000
0.000000	0.033818
0.000000	0.033818
0.000000	0.160179
0.250000	0.014182
0.000000	0.033189
0.000000	-0.036253
0.000000	-0.045308
0.000000	-0.351123
0.000000	-0.014182
0.000000	0.026179
0.000000	1.220514
0.005362	0.003273
0.018519	-0.305690
0.000000	-0.433689
0.000000	0.005455
0.000000	0.037901
0.000000	0.084000
0.000000	-0.932219
0.000000	0.005455
0.000000	1.315697
0.000000	-0.476304
0.111111	0.016364
0.000000	-0.007636
0.052632	-0.487118
0.000000	0.333161
0.000000	-0.414240
0.000000	0.005455
0.000000	0.025091
0.000000	0.171671
0.000000	-0.007636
0.000000	-0.004751
0.000000	0.047395
0.087912	-0.007636
0.000000	2.158042
0.000000	-0.547506
0.000000	0.399683
0.000000	-0.144583
0.000000	-0.742233
0.000000	0.002793
0.019608	-0.187616
0.000000	0.003899
0.000000	-0.027493
0.000000	0.001091
0.000000	0.031636
0.000000	0.029455
0.000000	0.027273
0.018519	0.020727
0.000000	-0.122316
0.000000	-1.769983
0.000000	-0.340982
0.000000	-0.514205
0.000000	-0.155512
0.000000	-0.053455
0.000000	-0.042545
1.000000	0.698842
0.000000	0.002842
0.000000	0.044467
0.000000	0.027273
0.000000	-0.024858
0.000000	-0.259720
0.000000	-0.007636
1.000000	0.058133
0.000000	-0.108830
0.026316	0.040364
0.000000	0.017709
0.000000	-0.071696
0.000000	0.190725
0.000000	0.083722
0.000000	-0.133127
0.000000	0.126852
0.000000	-0.136146
0.000000	-0.046909
0.000000	0.066760
0.000000	0.513606
0.000000	0.384691
0.000000	0.001574
0.000000	-0.017818
0.000000	0.162309
0.000000	0.022909
0.000000	0.044727
0.333333	0.032922
0.000000	0.049091
0.000000	-0.020727
0.015385	0.789924
0.000000	-0.018545
0.000000	-0.142540
0.250000	-0.097091
0.000000	-0.105173
0.000000	-0.174837
1.000000	-0.098999
0.031250	-0.079636
0.000000	-0.137492
0.000000	0.042545
0.000000	0.126239
0.000000	0.531026
0.000000	-0.832739
0.000000	0.022909
0.000000	-0.084000
0.000000	-0.003273
0.000000	-0.025091
0.000000	-0.607814
0.000000	-0.434438
0.000000	0.202858
0.000000	0.219792
0.000000	0.103636
0.014493	0.366529
0.000000	-0.077455
0.000000	-0.057818
0.000000	-0.272951
0.000000	-0.090545
0.000000	0.038795
0.000000	-0.005455
0.000000	0.020727
0.000000	-0.460756
0.000000	-1.500458
0.000000	-0.012591
0.000000	0.267769
0.000000	-0.004660
0.000000	0.532970
0.000000	-0.022909
0.000000	-0.468116
0.083333	-0.245704
0.000000	0.014062
0.000000	-0.339108
0.000000	-0.906720
0.000000	-0.787610
0.000000	0.024348
0.000000	0.036870
0.000000	-0.094909
0.000000	0.892090
0.000000	0.044727
0.038462	0.029455
0.000000	0.393726
0.000000	-1.072738
0.000000	-0.014182
0.000000	0.682462
0.000000	-0.258834
0.000000	2.322704
0.000000	2.922820
0.000000	-0.403740
0.000000	-1.292842
0.000000	1.175619
0.125000	-0.215364
0.000000	-0.014182
0.333333	0.010640
0.000000	0.580555
0.000000	0.001091
0.000000	-0.373532
0.000000	1.567919
0.000000	-0.064364
0.000000	-0.044727
0.000000	-0.153935
0.058824	-2.381086
0.000000	-0.072858
0.000000	0.019429
1.000000	-0.706414
0.000000	-0.392492
0.000000	1.660266
0.000000	0.029758
0.000000	0.070989
0.000000	-0.022453
0.035714	0.085609
0.000000	0.138322
0.046875	0.012000
0.000000	0.199510
0.000000	0.213457
0.000000	-0.634750
0.000000	-2.501757
0.000000	0.379299
0.500000	0.012000
0.000000	0.190385
0.000000	0.036000
0.000000	-0.090259
0.000000	0.055636
0.000000	-0.715964
0.000000	0.468860
0.000000	0.015620
0.000000	-0.118705
0.000000	-0.042545
0.000000	-1.409375
0.000000	1.499348
0.000000	-0.135618
0.000000	-0.008853
0.000000	-0.023761
0.000000	-0.079636
0.000000	-0.150247
0.080000	-0.414838
0.000000	0.018545
0.000000	0.909834
0.000000	-0.108254
0.000000	-0.088364
0.000000	-0.843408
0.050000	0.007164
0.000000	-0.408451
0.000000	-0.055636
0.000000	-0.040364
0.000000	-0.727067
0.000000	-0.342587
0.000000	-0.226940
0.000000	0.069170
0.000000	0.089891
0.000000	0.005455
0.000000	-0.036000
0.000000	-1.093453
0.000000	-0.002163
0.000000	0.496644
0.000000	0.003288
0.000000	0.132599
0.000000	-0.455981
0.000000	-0.005271
0.000000	0.408412
0.000000	0.041979
0.000000	-0.242069
0.000000	0.023842
0.000000	0.261118
0.000000	0.026739
0.000000	-0.005455
0.014493	-0.007840
0.000000	-0.033818
0.076271	-0.160320
0.000000	-1.534637
0.000000	-0.535775
0.000000	-0.044727
0.000000	0.003562
0.000000	-1.421009
0.000000	-0.968052
0.000000	0.005062
0.000000	-0.695264
0.000000	0.042277
0.000000	-0.014637
0.000000	0.000505
0.000000	0.092727
0.000000	-0.040364
0.000000	-0.409247
0.000000	0.035434
0.000000	-0.237378
0.000000	-0.147791
0.000000	0.072123
0.000000	-0.005455
0.000000	0.359144
0.000000	-1.327745
0.000000	-0.029455
0.000000	-0.140470
0.125000	0.020839
0.000000	0.123644
0.000000	-0.688227
0.000000	0.011788
0.038462	-0.346841
0.000000	0.009666
0.000000	-0.113886
0.000000	-0.015398
0.000000	-0.271674
0.000000	-0.519338
0.000000	0.461916
0.000000	0.018219
0.000000	0.025091
0.000000	0.158170
0.000000	-0.169263
0.000000	0.286105
0.000000	0.020727
0.000000	-1.791416
0.333333	2.427570
0.000000	0.001091
0.000000	-0.003992
0.000000	0.589236
0.015385	-0.066545
0.000000	0.427962
0.000000	0.012674
0.000000	0.284909
0.031250	-0.010607
0.050000	-0.037866
0.000000	-0.086182
0.000000	-0.013980
0.000000	-0.003273
0.000000	-0.012000
0.128205	0.081284
0.000000	-0.053691
0.000000	0.053455
0.000000	1.530384
0.000000	0.684105
0.000000	-0.006656
0.000000	0.012000
0.000000	-0.603012
0.000000	-0.607343
0.000000	-0.142952
0.000000	-2.424595
0.000000	-0.884169
0.000000	2.362285
0.000000	0.189793
0.000000	-1.228009
0.000000	-0.005015
0.000000	-0.595511
0.057471	-0.097091
0.000000	0.001091
0.000000	-0.167447
0.000000	-0.038182
0.066667	0.033818
0.000000	-0.239949
0.000000	0.028349
0.000000	0.068727
0.000000	2.805258
0.000000	0.176903
0.000000	-0.022097
0.500000	-0.209645
0.000000	0.030204
0.000000	-0.327499
0.000000	-0.009767
0.000000	0.032898
0.000000	-0.797130
0.000000	-0.245472
0.000000	0.001091
0.033333	0.743326
0.000000	-0.002354
0.000000	0.003222
0.000000	-0.981173
0.050000	-0.099273
0.000000	0.299284
0.000000	-0.152373
0.000000	-0.196716
0.000000	-0.171186
0.000000	-0.097091
0.000000	-0.710720
0.000000	-0.022909
0.000000	-0.003313
0.000000	0.265268
0.000000	0.006139
0.000000	-0.993244
0.000000	0.014182
0.000000	0.012411
0.000000	1.220116
0.016949	0.175948
0.000000	0.392406
0.000000	0.079516
0.000000	0.024077
0.000000	-0.077455
0.000000	0.173511
0.000000	-0.157256
0.000000	-0.133585
0.000000	-0.002864
0.000000	-0.959963
0.000000	0.034096
0.000000	-0.319660
0.000000	0.005455
0.000000	0.393918
0.000000	0.237756
0.000000	-0.130093
0.000000	-0.366829
0.000000	-0.032979
0.000000	-0.025091
0.000000	0.108000
0.000000	-0.016364
0.000000	-0.008019
0.000000	-0.238977
0.000000	0.010116
0.000000	0.018545
0.000000	0.567707
0.000000	-1.483335
0.000000	0.014182
0.000000	-0.008063
0.000000	-0.028714
0.020000	0.593708
0.000000	-0.131822
0.000000	-0.001091
0.000000	-0.029302
0.000000	-0.005695
0.000000	-0.081818
0.000000	1.337385
0.085106	0.011674
0.000000	-0.966506
0.000000	-0.192649
0.000000	-0.088364
0.000000	0.038182
0.000000	-0.005455
0.000000	1.030896
0.000000	0.014045
0.000000	-0.225494
0.000000	-0.013426
0.500000	0.055636
0.045455	-0.432586
0.000000	-0.094909
0.000000	0.004847
0.000000	1.081795
0.000000	-1.313978
0.000000	0.007636
0.000000	-0.003273
0.000000	-0.029136
0.000000	0.032228
0.000000	-0.051101
0.014493	-0.016975
0.000000	0.559027
0.000000	0.374552
0.000000	-0.062182
0.000000	0.006272
0.000000	-0.005455
0.000000	0.556634
0.000000	-0.153350
1.000000	-0.004157
0.000000	-0.103636
1.000000	-0.029825
0.000000	-0.007636
0.000000	-0.369576
0.000000	-0.113513
0.000000	-0.149502
0.000000	0.265845
0.000000	0.343086
0.000000	0.207977
0.000000	-0.128221
0.000000	-0.012852
0.017241	-0.202655
0.000000	0.130156
0.000000	-0.060801
0.000000	-0.123918
0.000000	0.408659
0.000000	0.001091
0.052632	-0.039226
0.000000	0.057818
0.000000	0.108000
0.000000	-1.046344
0.000000	-0.164786
0.000000	-1.146595
0.000000	-0.379492
0.000000	-0.001782
0.000000	-1.993119
0.000000	0.046708
0.000000	-0.776830
1.000000	0.255496
0.333333	0.025291
0.000000	-0.036675
0.000000	-0.468293
0.000000	-0.003728
0.000000	-0.681625
0.000000	-0.062396
0.000000	-0.247811
0.000000	-0.121056
0.000000	0.049091
0.000000	-0.265517
0.000000	0.191379
0.000000	-0.348344
0.000000	-0.046909
0.000000	-0.169076
0.000000	-0.114293
0.000000	0.014431
0.000000	0.016364
0.000000	0.551286
0.000000	-0.280878
0.000000	0.001091
0.000000	-0.022909
0.000000	-0.413022
0.000000	-0.112599
0.000000	0.027273
0.000000	0.031636
0.000000	-1.535678
0.000000	-0.171232
0.000000	1.874307
0.000000	0.096762
0.000000	-1.308111
1.000000	1.218151
0.000000	-0.112894
0.000000	-0.514140
0.000000	0.690985
0.000000	0.631646
0.000000	-1.143331
0.000000	-0.764335
0.000000	-0.253354
0.000000	0.040364
0.000000	-0.005919
0.000000	1.652529
0.000000	0.018545
0.000000	-0.008650
0.000000	-0.014674
0.000000	1.143918
0.000000	0.182372
0.000000	-0.016253
0.000000	-0.854388
0.000000	-0.829407
0.025641	0.458434
0.000000	-0.200622
0.500000	0.053455
0.000000	-0.055636
0.000000	-0.132302
0.035088	-0.068727
0.000000	0.628307
0.000000	0.408274
0.000000	0.657453
0.000000	0.069971
0.000000	-0.120956
0.000000	-0.218844
0.000000	0.153555
0.000000	-0.519414
0.000000	0.518939
0.000000	0.050670
0.000000	0.228571
0.000000	-0.005455
0.027027	0.003273
0.000000	-0.218319
0.033175	-0.046498
0.000000	0.040547
0.000000	-0.190619
0.013333	0.169764
0.000000	0.110746
0.000000	0.009551
0.000000	0.174657
0.066667	0.467147
0.000000	0.253268
0.000000	0.128270
0.166667	-0.196748
0.000000	-0.178531
0.055556	-0.276623
0.000000	-0.019149
0.000000	-0.195659
0.000000	-0.092727
0.000000	0.041938
0.000000	-0.003273
0.000000	0.042545
0.000000	0.173403
0.000000	-0.518987
0.000000	-1.284169
0.000000	-0.057818
0.000000	-0.038182
0.000000	-0.661522
0.000000	-0.097091
0.000000	-0.036000
0.000000	0.049091
0.000000	0.024329
0.000000	-0.637800
0.000000	0.221769
0.000000	-0.072903
0.000000	0.105818
0.000000	0.142356
0.000000	0.012509
0.000000	0.006385
0.000000	-0.126871
0.000000	0.155147
0.000000	0.007636
0.333333	-0.473537
0.000000	-0.521741
0.000000	-0.109374
0.000000	0.380955
0.000000	-0.198220
0.066667	-0.554707
0.000000	0.082440
0.025641	-0.193616
0.000000	0.317213
0.000000	-0.193502
0.000000	-0.015176
0.000000	-0.133493
0.000000	-0.018545
0.000000	-0.369538
0.000000	-1.735932
0.000000	-0.081818
0.000000	-0.090545
0.000000	0.025091
0.113636	0.127889
0.000000	-0.194292
0.000000	-0.217994
0.000000	0.108000
0.000000	-0.784852
0.000000	-0.015917
0.000000	-0.115932
0.000000	0.001021
0.000000	-0.187163
0.028302	0.167629
0.000000	0.027273
0.000000	-0.849819
0.200000	-0.426037
0.000000	-0.036340
0.000000	0.025091
0.000000	-0.040364
0.000000	0.369910
0.200000	-0.005585
0.000000	-0.018545
0.000000	0.054595
0.000000	0.033818
0.000000	-0.018545
0.000000	0.185696
0.000000	-0.046909
0.000000	-0.007979
0.000000	0.013746
0.333333	-0.001091
0.000000	0.165886
0.000000	-0.049091
0.000000	0.029455
0.000000	-0.528068
0.000000	-0.018545
0.000000	1.377695
0.000000	-0.192269
0.000000	-1.764529
0.000000	0.297235
0.000000	-0.042998
0.000000	-0.003690
0.000000	-0.308178
0.166667	0.032000
0.000000	0.122720
0.000000	-0.003267
0.000000	-0.004295
0.000000	-0.088740
0.000000	0.050866
0.000000	0.523124
0.000000	0.020727
0.000000	0.045588
0.000000	-0.232469
0.000000	-0.167396
0.000000	0.036000
0.000000	0.108000
0.011583	-0.470988
0.000000	-1.956244
0.000000	0.031636
0.000000	-1.598868
0.000000	-0.375709
0.000000	-0.016640
0.027027	-0.022909
0.000000	0.086182
0.000000	-0.029561
0.000000	0.034746
0.000000	-0.800646
0.000000	-3.995489
0.000000	0.007636
0.000000	-3.106139
0.000000	0.068727
0.000000	-0.031840
0.000000	0.417266
0.000000	-0.005455
0.000000	-0.170749
0.000000	-0.128617
0.000000	0.370561
0.000000	0.908709
0.000000	0.135498
0.000000	-0.009818
0.000000	0.728123
0.000000	0.009818
0.000000	-0.101822
0.000000	0.454776
0.000000	0.005306
0.000000	0.498562
0.045455	0.017245
0.000000	0.004553
0.000000	0.067733
0.000000	-0.057818
0.000000	-0.027601
0.000000	0.046920
0.000000	0.486799
0.000000	0.040890
0.000000	-1.022037
0.000000	-0.101998
0.000000	-0.041539
0.000000	-0.600639
0.000000	-0.063454
0.000000	-0.006165
0.000000	0.362199
0.250000	0.029455
0.000000	0.001091
0.000000	-0.075273
0.000000	-0.115349
0.000000	0.227234
0.000000	-0.188001
0.000000	0.044727
0.000000	2.713398
1.000000	-0.272322
0.000000	0.031636
0.000000	0.052687
0.000000	0.001091
0.000000	0.317924
0.500000	0.024530
0.000000	-0.013277
0.500000	-0.130736
0.000000	-0.438188
0.000000	0.197687
0.000000	-0.011754
0.000000	1.152077
0.000000	0.012293
0.250000	-0.295698
0.038462	0.034374
0.000000	0.017348
0.000000	-0.056362
0.000000	0.030014
0.333333	0.016364
0.000000	0.279465
0.000000	-0.370046
0.000000	0.070909
0.015385	-0.567144
0.000000	-0.013750
0.000000	-0.042135
0.000000	-0.512944
0.000000	-0.203433
0.000000	0.500420
0.062500	-1.706185
0.000000	-0.088364
0.034483	-0.095621
0.000000	0.005455
0.000000	-0.186505
0.000000	0.180636
0.031746	3.819868
0.000000	0.009818
0.090909	0.462154
0.000000	-0.007636
0.000000	0.358798
0.000000	-0.033818
0.000000	0.094909
0.000000	0.033818
0.000000	0.164334
0.000000	0.018545
0.000000	0.265438
0.000000	0.020727
0.000000	0.031623
0.000000	0.503515
0.000000	0.009818
0.000000	0.863325
0.000000	-0.013055
0.000000	-0.055636
0.000000	0.007636
0.022573	-0.440500
0.076923	0.166542
0.000000	0.402420
0.000000	-2.257803
0.000000	-0.079553
0.000000	-0.001091
0.001387	-0.022909
0.000000	0.076679
1.000000	-0.141711
0.047904	0.035397
0.000000	-0.033818
0.000000	-2.007356
0.000000	0.103864
0.000000	-0.062182
0.000000	-0.014182
0.000000	0.016414
0.074074	0.029455
0.000000	-0.012710
0.000000	0.084000
0.000000	0.513381
0.142857	-0.003088
0.000000	-0.094909
0.000000	-0.185570
0.000000	0.804382
0.000000	-0.062182
0.033333	-0.098506
0.000000	-1.584520
0.000000	0.275890
0.000000	-0.237743
0.105263	-0.003273
0.000000	-0.127579
0.083333	0.255648
0.000000	0.186568
0.000000	-0.022909
0.000000	-0.322608
0.000000	-0.039390
0.000000	0.903944
0.000000	0.021938
0.000000	0.062182
0.000000	-0.025903
0.000000	-0.855716
0.000000	0.086182
0.000000	-0.186672
0.000000	0.295826
0.083333	0.013193
0.000000	-0.250468
0.000000	0.049977
0.000000	0.018830
0.000000	-0.012000
0.000000	-0.044727
0.000000	0.000784
0.037037	-0.146161
0.000000	0.248699
0.047619	-0.103916
0.000000	0.353595
0.000000	0.451841
0.000000	0.044695
0.000000	-0.088364
0.000000	-0.088364
0.000000	0.001091
0.000000	0.369820
0.009174	-0.005455
0.000000	0.101455
0.000000	0.230682
0.000000	0.046834
0.000000	-0.015297
0.000000	-0.402369
0.000000	0.038056
0.000000	-0.386639
0.000000	0.002918
0.000000	-0.569838
0.100000	0.001091
0.000000	-0.060574
0.000000	-0.049514
0.000000	0.070909
0.000000	0.053455
0.000000	-0.586145
0.000000	-0.009818
0.000000	0.228468
0.111111	-0.022909
0.000000	0.075273
0.000000	-0.017448
0.000000	-0.229963
0.000000	-0.336243
0.000000	-0.005455
0.000000	-0.001091
0.000000	-0.803577
0.000000	0.005455
0.000000	-1.086546
0.000000	0.026567
0.000000	-0.174928
0.000000	-1.069498
0.000000	-0.152377
0.000000	-0.040364
0.000000	-0.005524
0.000000	-0.097092
0.000000	-1.034012
0.000000	-0.052184
0.000000	-0.438416
0.000000	-0.657310
0.000000	0.021035
0.000000	-0.048333
0.000000	0.049091
0.011765	-0.157167
0.000000	0.419987
0.000000	0.848991
0.000000	-0.903479
0.000000	1.393398
0.000000	-0.182553
0.000000	0.290647
0.000000	0.040364
1.000000	-0.111385
0.045455	0.685142
0.000000	-0.126344
0.000000	0.000298
0.000000	-0.070909
0.000000	-0.395958
0.000000	0.016755
0.000000	-0.057818
0.000000	0.013539
1.000000	-0.045350
0.000000	0.139963
0.000000	-0.022909
0.000000	-0.110820
0.000000	-0.019825
0.000000	-0.062182
0.000000	1.295489
0.000000	0.012880
0.000000	0.044727
0.000000	0.858816
0.000000	-0.047219
0.000000	0.398567
0.000000	0.053305
0.000000	-0.012664
0.000000	-0.013184
0.000000	0.049091
0.000000	0.621918
0.000000	-0.353718
0.000000	0.201646
0.000000	1.178595
0.040000	0.003273
0.000000	0.336106
0.000000	0.209030
0.000000	2.617549
0.000000	0.824962
0.000000	0.234534
0.000000	-0.446226
0.000000	0.028969
0.000000	-0.060000
0.000000	-0.045377
0.000000	-0.007636
0.000000	0.707293
0.000000	-0.005746
0.000000	0.013722
0.000000	-0.288095
0.000000	0.062182
0.000000	0.068727
0.022222	-0.308767
0.000000	0.159864
0.000000	-0.350212
0.011976	0.127015
0.000000	0.108000
0.000000	0.018545
0.000000	-0.014182
0.000000	0.159536
0.000000	0.027341
0.000000	0.009125
0.000000	-0.010913
0.000000	-0.246921
0.000000	-0.012000
0.041667	0.011838
0.000000	-0.055636
0.000000	0.013011
0.000000	0.024124
0.000000	-0.191951
0.000000	-0.561499
0.000000	0.009818
0.000000	-0.103128
0.000000	-0.029040
0.000000	1.000513
0.000000	0.479968
0.250000	-0.027273
0.000000	0.083516
0.142857	0.007296
0.000000	-0.398181
0.000000	-1.391490
0.000000	-0.001091
0.000000	-0.046909
0.333333	0.064364
0.000000	-0.037094
0.000000	0.049091
0.081967	-0.158305
0.000000	-0.003273
0.000000	-0.140415
0.000000	0.227599
0.000000	0.006265
0.000000	-2.129202
0.000000	-0.750877
0.000000	-1.492499
0.000000	-0.117388
0.000000	0.001331
0.027778	-0.012559
0.000000	0.012647
0.000000	-0.025091
0.000000	-0.038182
0.000000	-0.000570
0.000000	0.146838
0.000000	-0.002649
0.000000	1.333167
0.000000	-2.407384
0.000000	0.226536
0.000000	0.457176
0.000000	0.622705
0.004717	-0.138662
0.000000	0.212040
0.000000	-0.853892
0.000000	0.490822
0.000000	-0.020727
0.000000	0.630822
0.000000	-0.346378
0.000000	-0.014772
0.000000	-0.033858
0.000000	-1.834472
0.000000	-0.003273
0.000000	0.301127
0.000000	0.394135
1.000000	-0.230269
0.000000	-0.632888
0.000000	0.016364
0.000000	-0.641378
0.000000	-1.164432
0.000000	0.003226
0.000000	0.982355
0.000000	0.021882
0.000000	0.394656
0.000000	-0.001091
0.040000	-0.023303
0.333333	0.209830
0.000000	-0.281628
0.000000	0.025091
0.021164	-0.031636
0.000000	0.161605
0.000000	-0.168852
0.000000	0.000235
0.005495	0.004690
0.000000	0.018545
0.000000	0.062182
0.000000	-0.108000
0.000000	-0.399424
0.000000	-0.039440
0.000000	0.082481
0.000000	0.887565
0.000000	-0.007636
0.133333	-0.075273
0.000000	-0.092727
0.000000	0.019689
0.000000	0.116839
0.000000	-0.122794
0.000000	0.011710
0.000000	0.001091
0.000000	-1.244816
0.000000	-0.651811
0.000000	0.012919
0.000000	-0.343533
0.000000	-0.040364
0.000000	0.094909
0.000000	-1.401954
0.000000	-0.033818
0.000000	-0.045636
0.100000	-0.039873
0.000000	0.188513
0.000000	0.016364
0.000000	-0.564602
0.000000	-0.226228
0.333333	0.027273
0.083333	-0.031636
0.000000	-0.033610
0.000000	-2.950779
0.000000	0.219605
0.000000	-0.384128
0.000000	-0.189675
0.000000	-0.094909
0.000000	0.345056
0.000000	0.034441
0.000000	-0.027273
0.000000	0.042201
0.000000	-1.044419
0.000000	-0.666382
0.250000	0.027273
0.000000	0.006530
0.000000	-0.340394
0.142857	-0.774712
0.000000	1.021603
0.000000	0.368991
0.000000	-0.123459
0.000000	-0.934779
0.000000	-0.013463
0.181818	-0.046909
0.000000	4.273790
0.000000	0.521852
0.002366	0.009818
0.000000	0.099273
0.000000	-0.085632
0.000000	0.019258
0.000000	1.036859
0.000000	-0.023225
0.000000	0.012000
0.000000	0.074694
0.000000	0.010350
0.000000	-0.292362
0.041667	1.173289
0.000000	0.230615
0.000000	-0.038182
0.000000	-0.381171
0.000000	0.375954
0.000000	0.165302
0.000000	0.614812
0.000000	0.071447
0.000000	-0.065672
0.000000	-0.007636
0.000000	0.004498
0.000000	-0.108000
0.000000	0.073091
0.000000	0.137076
0.000000	-1.622759
0.000000	-0.217475
0.000000	0.262231
0.000000	0.249476
0.000000	0.129170
0.000000	0.142689
0.000000	0.032401
0.000000	-0.844569
0.000000	-0.144845
0.000000	-0.097091
0.000000	-0.057873
0.000000	0.907331
0.000000	-0.066545
0.000000	0.448056
0.000000	-0.002460
0.000000	0.409633
0.000000	0.044727
0.000000	0.131198
0.000000	-0.719537
0.000000	-0.590333
0.000000	0.395348
0.000000	0.055636
0.000000	1.130891
0.000000	0.039893
0.000000	0.126205
0.000000	-1.105077
0.000000	0.154698
0.000000	-0.370918
0.000000	-0.729676
0.000000	0.029612
0.000000	-0.366794
0.000000	0.009818
0.000000	0.006105
0.040000	-0.430227
0.000000	-0.022909
0.000000	-0.246530
0.000000	-0.561091
0.000000	0.005977
0.000000	-1.670436
0.000000	0.014182
0.000000	1.378026
0.000000	-0.053455
0.000000	0.179811
0.000000	-2.293400
0.000000	0.019624
0.000000	-0.124035
0.000000	0.043905
0.000000	-0.005455
0.000000	0.127359
0.000000	-0.203173
0.005367	-0.121060
0.000000	0.876611
0.000000	0.253298
0.000000	0.444786
0.000000	-0.044727
0.000000	0.103636
0.000000	0.031636
0.045455	0.000759
0.000000	-0.847853
0.000000	-0.036000
0.000000	0.303279
1.000000	-0.011343
0.000000	0.362580
0.010000	-1.236933
0.000000	-0.776408
0.000000	0.005455
0.000000	-0.166181
0.000000	-0.105176
0.000000	1.493285
0.000000	0.311415
0.000000	-0.012509
0.000000	0.304016
0.000000	0.049091
0.000000	0.161383
0.000000	-0.009763
0.000000	-0.088364
0.000000	-0.031878
0.000000	-0.254439
0.000000	-0.346016
0.000000	0.040364
0.000000	0.156894
0.000000	0.162235
0.000000	-1.166304
0.000000	-0.088364
0.000000	0.164623
0.000000	-0.108000
0.111111	-0.289571
0.000000	-0.144762
0.000000	0.705107
0.000000	-0.121232
0.000000	-0.075273
0.000000	-1.561236
0.000000	0.804101
0.000000	0.237267
0.000000	-0.192067
0.000000	-0.551740
0.000000	0.848803
0.045872	-0.219779
0.000000	-0.099273
0.000000	-0.020727
0.000000	0.167763
0.000000	-0.029344
0.000000	0.231642
0.000000	-0.769301
0.000000	0.237676
0.000000	-1.619452
0.000000	-0.059313
0.000000	-0.270383
0.000000	-0.022235
0.000000	-0.094909
0.000000	0.001091
0.125000	0.026389
0.000000	-0.592793
0.000000	0.075273
0.000000	-0.092727
0.000000	0.327234
0.000000	0.217860
0.000000	-0.943008
0.000000	-0.009859
0.000000	0.173591
0.000000	-0.184226
0.000000	-0.005351
0.000000	-0.608017
0.000000	-0.531751
0.000000	-0.170456
0.038462	-0.050305
0.000000	-0.392712
0.000000	-0.481611
0.000000	0.477777
0.000000	1.508549
0.000000	0.038182
0.000000	-0.064364
0.000000	0.039032
0.000000	0.075585
0.000000	-0.157681
0.000000	-0.300262
1.000000	-0.009134
0.000000	0.214076


==> figures/raids/hate_vs_sync_within.txt <==
0.000000	0.038182
0.000000	-3.148499
0.000000	0.184586
0.000000	-0.774782
0.000000	-3.827656
0.000000	-0.097091
0.000000	0.046909
0.000000	-1.196653
0.000000	0.012000
0.000000	-0.041429
0.000000	-0.627482
0.000000	-0.074103
0.000000	-2.776717
0.000000	-0.088364
0.000000	0.197594
0.000000	-0.936436
0.000000	-0.016838
0.000000	0.514026
0.000000	-1.186618
0.000000	0.003273
0.000000	0.005409
0.000000	-0.000711
0.000000	-0.030099
0.000000	-0.114790
0.000000	0.001486
0.000000	-0.604948
0.000000	-0.084000
0.000000	0.888583
0.000000	-0.018443
0.000000	0.532360
0.000000	-0.014151
0.000000	-0.004906
0.000155	-1.604573
0.000000	-0.028985
0.000000	-0.328685
0.000000	-0.094909
0.000000	0.008827
0.000000	-0.078459
0.000000	0.471106
0.000000	-0.167518
0.000000	-1.504213
0.000000	0.029337
0.000128	-0.007636
0.000116	-0.415279
0.000000	-0.394263
0.000000	-0.149305
0.000000	0.360261
0.000000	-0.208747
0.000000	0.181925
0.000000	0.113558
0.000000	0.453048
0.000000	-0.040364
0.000000	-0.135329
0.000000	-0.004349
0.000000	0.153346
0.000000	-0.048768
0.000000	0.362637
0.000000	0.037602
0.000000	0.553979
0.000000	0.007636
0.000000	-0.717539
0.000000	0.053455
0.000000	-0.001091
0.000000	-0.214922
0.000000	0.077455
0.000000	-0.136680
0.000000	-0.109502
0.000000	0.009818
0.000137	-0.203171
0.000000	-0.033818
0.000000	0.386897
0.000211	-0.564333
0.000000	-0.081818
0.000000	0.547132
0.000000	0.408945
0.000000	0.049091
0.000000	-0.132006
0.000000	-0.088185
0.000000	0.196131
0.000000	0.793489
0.000000	-0.000577
0.000000	0.313471
0.000000	-2.034136
0.000000	0.299011
0.000000	-0.319259
0.000000	-0.005455
0.000000	0.228001
0.000000	-0.412192
0.000167	-0.239375
0.000000	-0.047680
0.000000	-0.016364
0.000000	0.310953
0.000000	-0.022909
0.000014	-0.602173
0.000000	0.055636
0.000000	0.046909
0.000000	-0.031636
0.000000	-0.718309
0.000000	-0.027273
0.000000	-0.175505
0.000000	0.439216
0.000000	-0.198743
0.000000	-0.258891
0.000000	0.048551
0.000000	0.306526
0.000000	0.252600
0.000000	0.051273
0.000000	0.016364
0.000000	-0.108000
0.000000	0.375906
0.000000	-0.334318
0.000000	-1.378377
0.000000	0.033818
0.000000	-0.003273
0.000000	0.208769
0.000000	-0.383910
0.000000	-0.656626
0.000000	0.103636
0.000000	0.303041
0.000000	0.101455
0.000000	-0.471933
0.000000	-0.091514
0.000322	0.036827
0.000000	0.036178
0.000000	-0.083312
0.000000	0.019229
0.000980	-0.031267
0.000000	-0.025091
0.000000	-0.312377
0.000000	-0.022909
0.000000	-0.009150
0.000000	-0.013636
0.000000	-0.214951
0.000000	0.046909
0.000000	-0.262726
0.000000	-0.064364
0.000000	0.073091
0.000000	-0.538093
0.000000	0.021569
0.000000	0.135161
0.000000	-0.144386
0.000000	1.566644
0.000000	0.083154
0.000000	-0.290902
0.000000	-0.497246
0.000000	-1.490732
0.000000	0.062677
0.000157	-0.116809
0.000000	0.102719
0.000000	-0.238438
0.000000	-0.248522
0.000000	0.027107
0.000000	-2.079068
0.000000	-0.040364
0.000000	0.005455
0.000000	-0.002615
0.000000	-0.016364
0.000000	0.011325
0.000000	0.027273
0.000000	0.009818
0.000000	-0.416620
0.000000	0.008846
0.000000	0.883051
0.000000	-0.957292
0.000000	-0.305299
0.000000	-1.512892
0.000000	-0.033818
0.000000	0.001091
0.000000	0.138355
0.000000	-0.160832
0.000000	-0.116780
0.000051	-0.227790
0.000000	-0.048109
0.000000	-0.932652
0.000000	-0.475224
0.000000	0.578799
0.000000	-0.322120
0.000000	-0.033818
0.000000	0.138354
0.000000	-2.064731
0.000802	0.020727
0.000000	-0.008303
0.000000	0.011586
0.000000	0.028417
0.000000	-0.582784
0.000000	0.033321
0.000000	-0.499249
0.000000	-0.117289
0.000000	-0.187584
0.000906	-0.066102
0.000000	-0.217536
0.000000	-2.406120
0.000000	-0.146082
0.000000	-0.335443
0.000000	-0.326745
0.000000	0.042332
0.000000	-0.167439
0.000000	-0.479044
0.000000	0.624675
0.000000	-0.029713
0.000000	-0.350167
0.000000	-0.611751
0.000000	1.947463
0.000000	-0.025091
0.000000	-0.088364
0.000047	-0.154869
0.000000	-0.067779
0.000000	-0.726861
0.000000	0.060084
0.000051	-0.781641
0.000000	-0.490636
0.000000	-0.884665
0.000000	-0.066545
0.000000	0.290821
0.000043	0.492413
0.000000	-0.160062
0.000000	-0.425138
0.000000	-0.464047
0.000000	-0.005455
0.000000	-1.491632
0.000000	-0.287902
0.000000	-0.062182
0.000000	0.005455
0.000000	-0.064364
0.000000	-0.046909
0.000000	0.003273
0.000000	-0.070909
0.000000	0.040691
0.000000	-0.046909
0.000000	-0.209662
0.000000	0.313526
0.000000	-0.081818
0.000000	0.003273
0.000000	-0.027273
0.000000	0.150398
0.000099	-0.596941
0.000000	-0.215219
0.000000	0.033818
0.000000	-2.194723
0.000000	-1.701068
0.000000	0.064361
0.000000	-0.009014
0.000000	0.158134
0.000000	-0.171373
0.000000	-0.371933
0.000000	0.456652
0.000000	-0.038082
0.000000	0.771580
0.000000	0.011784
0.000104	0.066545
0.000000	-0.001091
0.000000	-0.008640
0.000000	0.026922
0.000000	-0.049091
0.000000	0.010820
0.000000	-0.062455
0.000000	0.001786
0.000000	0.007636
0.000000	0.074260
0.000000	-0.169840
0.000000	0.006317
0.000000	0.014356
0.000000	-0.138926
0.000000	0.426075
0.000000	-1.101791
0.000000	-0.001091
0.000000	-0.000479
0.000000	-0.009818
0.000000	0.012024
0.000000	-0.001366
0.000000	-0.214426
0.000000	-0.069474
0.000000	-0.600667
0.000000	-0.083028
0.000000	-0.952435
0.000000	-0.001091
0.000375	-0.035402
0.000000	-0.040364
0.000000	-0.140354
0.000000	-0.000377
0.000000	-3.068108
0.000000	0.004323
0.000000	-0.019332
0.000000	-0.462608
0.000000	-0.103636
0.000000	-0.211617
0.000070	0.203725
0.000000	0.405617
0.000000	-0.342539
0.000207	-0.199477
0.000000	0.015185
0.000000	-0.007347
0.000000	-0.029455
0.000000	-0.166113
0.000000	-0.031636
0.000000	-0.526473
0.000000	-0.583458
0.000000	0.154800
0.000000	-0.173193
0.000057	-0.355954
0.000000	-0.647906
0.000000	-0.002812
0.000000	-0.218092
0.000000	-1.273926
0.000590	-0.016364
0.000000	0.104207
0.000000	-0.003177
0.000687	-0.074396
0.000000	-0.775693
0.000000	-0.021672
0.000000	-0.333514
0.000000	-0.175515
0.000536	-0.992546
0.000000	-0.012000
0.000000	-1.078246
0.000000	0.006748
0.000000	-0.027515
0.000000	0.000840
0.000000	0.119302
0.000000	-0.236348
0.000000	-0.146939
0.000000	0.365333
0.000000	-0.108263
0.000000	0.005455
0.000000	0.000393
0.000224	-0.033826
0.000000	-0.258179
0.000000	-0.273972
0.000000	-0.053455
0.000720	-0.007636
0.000000	-0.673300
0.000000	-0.786667
0.000000	-0.027273
0.000000	0.127257
0.000000	0.021960
0.000000	-0.790208
0.000105	-0.026860
0.000000	-0.035367
0.000045	0.025091
0.000000	-1.323480
0.000000	0.288031
0.000000	0.003395
0.000000	0.155295
0.000000	-0.132845
0.000000	-0.802334
0.000000	-0.020727
0.000000	-0.000749
0.000000	0.376484
0.000000	0.744804
0.000000	0.014182
0.000000	0.160987
0.000000	0.096509
0.000000	-0.253203
0.000000	-0.010585
0.000140	-0.438360
0.002107	0.003331
0.000000	-0.012000
0.000000	0.177820
0.000000	-0.084000
0.000000	-0.019672
0.000000	-0.664631
0.000000	0.617481
0.000000	-0.357180
0.000000	-0.006338
0.000000	-0.073091
0.000000	-0.073091
0.000000	-0.239317
0.000000	-0.461476
0.000000	0.037904
0.000000	0.206629
0.000000	0.106494
0.000000	-0.722494
0.000000	0.004539
0.000000	0.020154
0.000000	-0.688013
0.001186	-0.002149
0.000000	-0.627728
0.000000	-0.301704
0.000000	-0.044727
0.000000	0.547874
0.000000	0.819006
0.000566	-0.099273
0.000000	-0.156696
0.000215	0.008069
0.000000	0.012000
0.000000	-0.109630
0.000100	-0.739448
0.000000	0.009818
0.000000	0.038182
0.000000	0.030879
0.000000	-0.033818
0.000000	0.022909
0.000155	0.005455
0.000000	0.334571
0.000000	-0.060000
0.000000	-0.472564
0.000000	0.243029
0.000000	0.418797
0.000000	0.008222
0.000000	-0.188187
0.000000	-0.103636
0.000178	-0.760606
0.000000	-0.027273
0.000243	-0.206239
0.000000	-0.542781
0.000000	0.275132
0.000000	-0.036191
0.000000	0.002437
0.000000	0.106729
0.000000	0.253395
0.000000	0.477269
0.000224	0.006186
0.000000	-0.092727
0.000000	-0.022429
0.000000	0.019075
0.000000	0.008082
0.000000	-0.016068
0.000000	-1.478592
0.000000	0.627715
0.000000	0.232785
0.000000	0.057070
0.000000	0.836008
0.000000	0.015645
0.000000	-0.387369
0.000074	0.014182
0.000000	-0.017604
0.000000	0.020727
0.000000	0.970951
0.000000	0.155129
0.000000	2.205120
0.000042	-0.077455
0.000000	0.097091
0.000000	-1.283499
0.000000	0.098844
0.000000	-0.003863
0.000000	-0.203279
0.000000	0.112502
0.000000	0.025091
0.000000	0.151408
0.000000	-0.022909
0.000000	0.003273
0.000000	0.078758
0.000000	-0.073091
0.000000	-0.106499
0.000000	-0.130446
0.000000	-0.077482
0.000038	0.001091
0.000000	-0.096578
0.000000	0.948107
0.000000	0.038182
0.000000	-0.010219
0.000000	-0.001091
0.000000	-0.084000
0.000033	0.001091
0.000000	-0.478386
0.000068	1.057731
0.000000	1.291356
0.000000	0.373780
0.000000	-0.031636
0.000274	-0.681522
0.000138	0.068727
0.000000	-0.108000
0.000000	0.025091
0.000000	-0.095337
0.000000	-0.077455
0.001204	-0.018545
0.000000	-0.016364
0.000000	-0.044299
0.000000	-0.469304
0.000000	0.107736
0.000000	-0.081341
0.000000	0.011504
0.000000	-0.108000
0.000000	-0.003273
0.000000	0.029486
0.000315	0.042545
0.000047	1.042280
0.000000	0.003102
0.000000	0.140027
0.000000	0.036430
0.000000	0.865413
0.000000	-0.643774
0.000000	-0.030418
0.000000	0.014182
0.000000	-0.027273
0.002471	0.008599
0.000000	-0.007636
0.000000	-0.065406
0.000000	-0.125136
0.000000	0.063126
0.000000	-0.203696
0.000000	0.022711
0.000000	-0.460397
0.000000	-0.001995
0.000000	1.554873
0.000000	0.103636
0.000000	0.468800
0.000000	-0.019197
0.000000	-0.048541
0.000000	-0.014182
0.000000	-0.745161
0.000000	0.057818
0.000000	0.103043
0.000000	0.051748
0.000000	0.052741
0.000000	-0.000081
0.000000	-0.011407
0.000000	0.000911
0.000000	1.493000
0.000000	0.161715
0.000000	0.020178
0.000000	-0.036000
0.000000	-0.099273
0.001219	0.025091
0.000000	0.008143
0.000000	0.017538
0.000000	-0.040364
0.000000	-0.002146
0.000000	0.014182
0.000000	-0.001091
0.000000	-0.176441
0.000000	-0.337238
0.000000	-0.834770
0.000000	-1.446755
0.000000	0.004305
0.000000	-1.649338
0.000000	-0.555238
0.000000	-0.173567
0.000000	-0.196411
0.000000	-0.012000
0.000000	-0.084297
0.000000	-0.586840
0.000000	-0.070909
0.000000	0.069292
0.000000	-0.019607
0.000000	-0.341689
0.000000	-0.025091
0.000000	-0.111402
0.000000	-0.025612
0.000000	0.093383
0.000000	-0.021994
0.000000	-0.498962
0.000076	0.965217
0.000000	-0.004834
0.000000	-0.249064
0.000305	0.386398
0.000000	-0.235213
0.000000	-0.737976
0.000000	-0.270345
0.000000	0.008384
0.000000	-0.452140
0.000000	0.546987
0.000000	-0.083705
0.000000	-0.445139
0.000000	-0.005455
0.000000	-0.120149
0.000000	-0.197347
0.000000	0.059591
0.000000	-0.306626
0.000000	0.038182
0.000000	0.141190
0.000000	-0.084551
0.000000	0.038077
0.000000	0.051864
0.000000	-0.303278
0.000000	0.103636
0.000000	-0.216990
0.000000	-0.730697
0.000000	0.155418
0.000000	-0.000128
0.000000	0.448729
0.000000	0.004150
0.000000	-0.205982
0.000000	0.072577
0.000000	-0.742811
0.000000	-0.022909
0.000000	0.275214
0.000000	0.607826
0.000000	-0.557333
0.000000	-0.081818
0.000000	0.066545
0.000000	-0.353317
0.000314	-0.544304
0.000000	-0.140682
0.000000	0.011285
0.000000	-1.718570
0.000260	-0.004817
0.000000	-0.025091
0.000000	-0.008180
0.000000	-1.157607
0.000000	-0.000893
0.000000	0.560690
0.000000	-0.720619
0.000000	-0.132789
0.000000	-0.266638
0.000000	1.320801
0.000000	-0.040071
0.000000	0.086182
0.000000	-0.057818
0.000000	0.351302
0.000000	0.498059
0.000000	-0.011462
0.000000	0.070909
0.000000	-0.003672
0.000000	-0.033818
0.000124	-1.506409
0.000000	-1.202101
0.000000	-0.016364
0.001657	-0.020151
0.000000	-0.215808
0.000000	-0.486134
0.000000	-0.038182
0.000000	0.016364
0.000000	1.794499
0.000000	0.033540
0.000000	-0.057818
0.000000	-0.215155
0.000000	-0.014182
0.000000	0.003273
0.000116	-0.302754
0.000000	-0.267071
0.000000	-0.087633
0.000165	0.005455
0.000000	0.012188
0.000000	-0.014182
0.000000	1.420150
0.000000	0.141345
0.000000	-0.086182
0.000000	-0.000746
0.000000	-0.198508
0.000000	0.005455
0.000000	0.007020
0.000000	-0.260549
0.000000	-0.158029
0.000000	0.081818
0.000000	-0.800865
0.000000	-0.049580
0.000000	-0.224922
0.000000	-0.571108
0.000000	1.262784
0.000036	-0.963650
0.000000	-0.046909
0.000000	-0.139529
0.000000	-0.554383
0.000047	-0.905711
0.000330	-0.088364
0.000000	-0.036000
0.000000	-0.009818
0.000000	-1.128273
0.000000	0.007245
0.000000	-1.505986
0.000000	-0.029259
0.000000	0.036000
0.000000	-0.363564
0.000000	-0.049091
0.000000	-0.001089
0.000000	-0.073091
0.000055	0.049091
0.000039	1.721146
0.000000	0.068727
0.000000	-0.133782
0.000000	0.081127
0.000000	-0.858507
0.000000	0.081818
0.000122	0.395558
0.000000	-0.396263
0.000000	0.155869
0.000000	-0.350596
0.000000	-0.054949
0.000000	-2.625746
0.000000	-0.174579
0.000913	-0.119152
0.000198	0.001091
0.000000	0.025091
0.000000	-1.055789
0.000000	0.108000
0.000000	0.004637
0.000000	1.841665
0.001209	-0.031636
0.000000	-0.560722
0.000000	0.022909
0.000000	-0.776987
0.000000	-0.012364
0.000000	-0.626546
0.000000	0.067496
0.000000	-0.005455
0.000000	-0.012000
0.000000	-0.307135
0.000000	0.106367
0.000000	-0.423538
0.000000	-0.174597
0.000000	-0.422050
0.000000	-0.066545
0.000000	0.096584
0.000000	0.000872
0.000000	-0.018005
0.000000	-0.450022
0.000000	0.133751
0.000000	0.007982
0.000536	0.029443
0.000000	0.154518
0.000151	0.108000
0.000201	-0.089052
0.000000	-0.202123
0.000000	-0.009818
0.000000	0.003246
0.000000	0.083327
0.000000	0.024064
0.000000	0.041140
0.000000	0.139124
0.000000	-0.001091
0.000000	-0.403228
0.000000	0.058819
0.000000	-0.044727
0.000000	-0.031636
0.000000	-0.229605
0.000000	0.016364
0.000000	0.039040
0.000329	-0.205993
0.000000	0.005316
0.000033	-0.847048
0.000213	-0.066545
0.000000	-0.027771
0.000000	-0.926901
0.000000	2.078684
0.000000	-3.158211
0.000000	1.525388
0.000000	-0.061430
0.000000	-0.049091
0.000000	-0.010421
0.000000	-0.117916
0.000151	-0.176365
0.000000	-0.019703
0.000000	-0.174229
0.000000	-0.025740
0.000000	0.005772
0.000000	-0.075691
0.000000	-0.737572
0.000042	0.179689
0.000000	0.066545
0.000000	-2.488882
0.000000	-0.028421
0.000000	0.040364
0.000000	0.007106
0.000000	-0.764670
0.000000	-0.130869
0.000052	-0.707233
0.000000	-2.335435
0.000000	0.027273
0.000000	-1.474120
0.000859	-0.002278
0.000000	-0.324069
0.000000	-0.146459
0.000079	-0.036545
0.000000	-0.016364
0.000000	-0.185598
0.000000	0.005963
0.000000	-0.013848
0.000000	-0.207063
0.000000	0.057818
0.000000	-0.141603
0.000000	-0.062182
0.000000	-0.208361
0.000000	0.007636
0.000000	-0.077199
0.000000	-0.099273
0.000000	-0.177094
0.004608	0.009374
0.000000	-0.027273
0.000000	-0.584779
0.000000	0.018545
0.000000	0.092727
0.000152	0.011265
0.000000	-0.025091
0.000000	0.003904
0.000000	0.010956
0.000296	0.001091
0.000155	-1.044614
0.000000	-1.355061
0.000000	-0.278451
0.000000	0.356577
0.000000	0.076044
0.000000	-0.101052
0.000000	-0.777671
0.000000	-0.002824
0.000000	-0.705746
0.000000	-0.536278
0.000000	0.062182
0.000000	-0.191047
0.000000	0.397673
0.000581	-0.131025
0.000000	0.073091
0.000000	-0.389290
0.000000	0.172237
0.000000	-0.039440
0.000119	-0.025091
0.000000	1.011922
0.000000	-0.031636
0.000000	-2.158522
0.000000	-0.036000
0.000000	-0.000731
0.002445	0.017735
0.000000	-0.064364
0.000000	-0.000768
0.000000	-0.090545
0.000000	-0.056854
0.000000	0.006066
0.000000	0.031428
0.000000	-0.086182
0.000000	-0.018545
0.000000	0.702066
0.000000	-0.298515
0.000000	-0.031089
0.000000	0.039988
0.000000	-0.018976
0.000000	0.184729
0.000000	-0.019766
0.000000	0.014182
0.000000	-0.589279
0.000000	-0.381060
0.000140	0.554655
0.000283	0.022909
0.000000	-0.164835
0.000000	0.006998
0.000000	-0.553067
0.000000	-0.160146
0.001968	0.009818
0.000000	0.013722
0.000000	-0.001091
0.000000	-0.031636
0.001114	0.019138
0.000000	-0.084680
0.000000	-0.141176
0.000000	-0.960157
0.000000	0.004025
0.000000	-0.040364
0.000000	0.060905
0.000000	0.454547
0.000000	0.110415
0.000000	-0.428417
0.000000	0.419036
0.000000	-0.105818
0.000000	-0.016364
0.000000	-0.192197
0.000000	0.521683
0.000000	-0.173087
0.000000	0.097059
0.000000	0.059351
0.000000	0.149851
0.000000	-0.059932
0.000000	-0.025831
0.000000	-0.041998
0.000183	-0.567337
0.000000	-0.007360
0.000000	-0.614170
0.000000	0.016954
0.000000	0.185495
0.000069	-1.407148
0.000000	0.012000
0.000000	1.019738
0.000000	-0.362969
0.000000	-0.535719
0.000000	0.026472
0.000000	-1.308062
0.000000	-0.028213
0.000000	0.014939
0.000000	-0.068491
0.000000	-0.007596
0.000000	-0.884705
0.000079	0.428991
0.001171	-0.059039
0.000000	-0.076409
0.000000	0.033794
0.000000	-0.046655
0.000000	0.563830
0.000000	-0.620176
0.000000	-0.158805
0.000000	-0.094696
0.000000	-0.473844
0.000000	-0.372254
0.000000	0.005455
0.000000	0.522772
0.000000	0.019763
0.000000	0.038182
0.000000	0.520421
0.000000	0.047626
0.000000	0.195090
0.000000	0.664429
0.000000	-0.804597
0.000000	-0.356872
0.000000	-1.344820
0.000535	-0.780576
0.000000	-0.003273
0.000000	0.075770
0.000000	-0.110232
0.000000	0.016364
0.001419	-0.018545
0.000000	-0.012000
0.000000	0.009046
0.000000	-0.063375
0.000000	-0.060352
0.000000	0.135539
0.000000	0.407803
0.000000	0.212570
0.000000	0.119547
0.000000	0.288958
0.000000	-0.423663
0.000000	0.331112
0.000000	-0.942988
0.000000	-0.457111
0.000000	0.029455
0.000000	-0.550194
0.000000	0.021545
0.000000	0.009066
0.000000	-0.751939
0.000000	-0.483649
0.000000	-0.199838
0.000000	-0.772062
0.000000	-0.193254
0.000000	1.079348
0.000000	-0.824065
0.000381	0.003012
0.000000	0.018545
0.000109	0.014182
0.000000	-1.179468
0.000000	-0.008436
0.003202	0.007636
0.000000	0.206603
0.000189	0.016364
0.000000	-0.042545
0.000000	-0.044727
0.000495	-0.055636
0.000000	0.585123
0.000000	0.347509
0.000000	-0.040177
0.000000	0.113584
0.000000	-0.001091
0.000060	-0.739134
0.000413	-0.193253
0.000000	0.003273
0.000000	0.683908
0.000000	-0.040364
0.000000	-0.744174
0.000037	0.173428
0.000631	0.005455
0.000000	-0.722870
0.000097	0.353267
0.000000	0.088364
0.000000	-0.007636
0.000000	-0.079636
0.000000	0.412721
0.000000	-0.003840
0.000000	-1.387422
0.000000	-0.031636
0.000114	0.114947
0.000000	0.031636
0.000271	-0.262289
0.000000	-0.387136
0.000120	0.047802
0.000000	-0.459906
0.000000	0.002128
0.000000	0.077753
0.000088	0.186239
0.000000	-1.109183
0.000000	-0.154810
0.000000	-0.008748
0.000000	0.007874
0.000000	0.704868
0.000000	-0.038673
0.000000	0.013005
0.000000	-0.755987
0.000000	0.014182
0.000000	0.068581
0.000000	-1.464874
0.000000	0.003273
0.000000	-0.001686
0.000000	0.580381
0.000115	-0.750218
0.000000	0.051273
0.000000	0.022909
0.000000	-0.184827
0.000000	-0.047921
0.000000	0.201557
0.000230	0.007636
0.000000	-0.646781
0.000000	-0.596041
0.000000	-0.031718
0.000000	0.006804
0.000000	0.006319
0.000000	-0.033818
0.000000	-0.203294
0.000000	-0.162707
0.000000	-0.012969
0.000000	-0.366114
0.000000	-0.025091
0.000090	0.049091
0.000000	-3.544407
0.000000	0.055636
0.000000	-0.009818
0.000000	0.131685
0.000000	0.028001
0.000000	-0.029153
0.000241	0.016690
0.000000	0.000187
0.000000	-0.124205
0.000000	1.022452
0.000000	1.291651
0.000000	-0.000305
0.000000	-1.031205
0.000072	-0.077455
0.000000	-0.427156
0.000000	-0.220768
0.000000	-0.372846
0.000298	-0.046909
0.000000	0.132372
0.000000	-0.151124
0.000000	-0.035160
0.000000	0.023909
0.000000	-0.020727
0.000000	0.064780
0.000000	-1.437999
0.000000	0.073091
0.000000	-0.356017
0.000000	0.036000
0.000000	0.004898
0.000000	0.108000
0.000000	-0.298967
0.000000	0.009286
0.000000	-0.315398
0.000000	0.225246
0.000000	0.094909
0.000000	0.426227
0.000090	0.878378
0.000000	-0.378558
0.000000	-0.057818
0.000000	-0.248281
0.000000	0.997618
0.000000	-0.482100
0.000000	-0.662141
0.000000	-0.001449
0.000350	0.307371
0.000000	-0.005455
0.000000	-0.004362
0.000000	-0.217080
0.000000	-0.284993
0.000266	-1.738411
0.000000	-0.824857
0.000069	-0.195723
0.000000	0.005172
0.000000	-0.007636
0.000000	1.485627
0.000000	0.367421
0.000000	0.397329
0.000000	-0.014695
0.000000	-0.231843
0.000000	-0.803456
0.000000	0.007217
0.000000	0.021011
0.000000	0.053526
0.000000	0.238497
0.000000	-0.068753
0.000000	-0.157672
0.000000	-0.040364
0.000000	-0.014182
0.000000	0.032231
0.000000	0.037594
0.000000	-0.679807
0.000000	0.552918
0.000000	3.649009
0.000000	0.025091
0.000000	0.008957
0.000000	-0.224670
0.000000	-0.371527
0.000113	0.020727
0.000000	-0.015560
0.000000	-0.347763
0.000000	-0.048572
0.000167	0.038219
0.000000	0.033818
0.000000	-0.155077
0.000049	-0.084000
0.000000	0.033818
0.000000	0.033818
0.000000	0.160179
0.000328	0.014182
0.000000	0.033189
0.000000	-0.036253
0.000000	-0.045308
0.000000	-0.351123
0.000000	-0.014182
0.000000	0.026179
0.000000	1.220514
0.000275	0.003273
0.000232	-0.305690
0.000000	-0.433689
0.000000	0.005455
0.000000	0.037901
0.000000	0.084000
0.000000	-0.932219
0.000000	0.005455
0.000000	1.315697
0.000000	-0.476304
0.000035	0.016364
0.000000	-0.007636
0.000112	-0.487118
0.000000	0.333161
0.000000	-0.414240
0.000000	0.005455
0.000000	0.025091
0.000000	0.171671
0.000000	-0.007636
0.000000	-0.004751
0.000000	0.047395
0.000217	-0.007636
0.000000	2.158042
0.000000	-0.547506
0.000000	0.399683
0.000000	-0.144583
0.000000	-0.742233
0.000000	0.002793
0.000102	-0.187616
0.000000	0.003899
0.000000	-0.027493
0.000000	0.001091
0.000000	0.031636
0.000000	0.029455
0.000000	0.027273
0.001938	0.020727
0.000000	-0.122316
0.000000	-1.769983
0.000000	-0.340982
0.000000	-0.514205
0.000000	-0.155512
0.000000	-0.053455
0.000000	-0.042545
0.000060	0.698842
0.000000	0.002842
0.000000	0.044467
0.000000	0.027273
0.000000	-0.024858
0.000000	-0.259720
0.000000	-0.007636
0.000405	0.058133
0.000000	-0.108830
0.005682	0.040364
0.000000	0.017709
0.000000	-0.071696
0.000000	0.190725
0.000000	0.083722
0.000000	-0.133127
0.000000	0.126852
0.000000	-0.136146
0.000000	-0.046909
0.000000	0.066760
0.000000	0.513606
0.000000	0.384691
0.000000	0.001574
0.000000	-0.017818
0.000000	0.162309
0.000000	0.022909
0.000000	0.044727
0.000074	0.032922
0.000000	0.049091
0.000000	-0.020727
0.000231	0.789924
0.000000	-0.018545
0.000000	-0.142540
0.000183	-0.097091
0.000000	-0.105173
0.000000	-0.174837
0.000407	-0.098999
0.000840	-0.079636
0.000000	-0.137492
0.000000	0.042545
0.000000	0.126239
0.000000	0.531026
0.000000	-0.832739
0.000000	0.022909
0.000000	-0.084000
0.000000	-0.003273
0.000000	-0.025091
0.000000	-0.607814
0.000000	-0.434438
0.000000	0.202858
0.000000	0.219792
0.000000	0.103636
0.000029	0.366529
0.000000	-0.077455
0.000000	-0.057818
0.000000	-0.272951
0.000000	-0.090545
0.000000	0.038795
0.000000	-0.005455
0.000000	0.020727
0.000000	-0.460756
0.000000	-1.500458
0.000000	-0.012591
0.000000	0.267769
0.000000	-0.004660
0.000000	0.532970
0.000000	-0.022909
0.000000	-0.468116
0.000375	-0.245704
0.000000	0.014062
0.000000	-0.339108
0.000000	-0.906720
0.000000	-0.787610
0.000000	0.024348
0.000000	0.036870
0.000000	-0.094909
0.000000	0.892090
0.000000	0.044727
0.000234	0.029455
0.000000	0.393726
0.000000	-1.072738
0.000000	-0.014182
0.000000	0.682462
0.000000	-0.258834
0.000000	2.322704
0.000000	2.922820
0.000000	-0.403740
0.000000	-1.292842
0.000000	1.175619
0.000104	-0.215364
0.000000	-0.014182
0.000295	0.010640
0.000000	0.580555
0.000000	0.001091
0.000000	-0.373532
0.000000	1.567919
0.000000	-0.064364
0.000000	-0.044727
0.000000	-0.153935
0.000031	-2.381086
0.000000	-0.072858
0.000000	0.019429
0.000105	-0.706414
0.000000	-0.392492
0.000000	1.660266
0.000000	0.029758
0.000000	0.070989
0.000000	-0.022453
0.000476	0.085609
0.000000	0.138322
0.000347	0.012000
0.000000	0.199510
0.000000	0.213457
0.000000	-0.634750
0.000000	-2.501757
0.000000	0.379299
0.000238	0.012000
0.000000	0.190385
0.000000	0.036000
0.000000	-0.090259
0.000000	0.055636
0.000000	-0.715964
0.000000	0.468860
0.000000	0.015620
0.000000	-0.118705
0.000000	-0.042545
0.000000	-1.409375
0.000000	1.499348
0.000000	-0.135618
0.000000	-0.008853
0.000000	-0.023761
0.000000	-0.079636
0.000000	-0.150247
0.000339	-0.414838
0.000000	0.018545
0.000000	0.909834
0.000000	-0.108254
0.000000	-0.088364
0.000000	-0.843408
0.001832	0.007164
0.000000	-0.408451
0.000000	-0.055636
0.000000	-0.040364
0.000000	-0.727067
0.000000	-0.342587
0.000000	-0.226940
0.000000	0.069170
0.000000	0.089891
0.000000	0.005455
0.000000	-0.036000
0.000000	-1.093453
0.000000	-0.002163
0.000000	0.496644
0.000000	0.003288
0.000000	0.132599
0.000000	-0.455981
0.000000	-0.005271
0.000000	0.408412
0.000000	0.041979
0.000000	-0.242069
0.000000	0.023842
0.000000	0.261118
0.000000	0.026739
0.000000	-0.005455
0.001279	-0.007840
0.000000	-0.033818
0.000301	-0.160320
0.000000	-1.534637
0.000000	-0.535775
0.000000	-0.044727
0.000000	0.003562
0.000000	-1.421009
0.000000	-0.968052
0.000000	0.005062
0.000000	-0.695264
0.000000	0.042277
0.000000	-0.014637
0.000000	0.000505
0.000000	0.092727
0.000000	-0.040364
0.000000	-0.409247
0.000000	0.035434
0.000000	-0.237378
0.000000	-0.147791
0.000000	0.072123
0.000000	-0.005455
0.000000	0.359144
0.000000	-1.327745
0.000000	-0.029455
0.000000	-0.140470
0.000285	0.020839
0.000000	0.123644
0.000000	-0.688227
0.000000	0.011788
0.000226	-0.346841
0.000000	0.009666
0.000000	-0.113886
0.000000	-0.015398
0.000000	-0.271674
0.000000	-0.519338
0.000000	0.461916
0.000000	0.018219
0.000000	0.025091
0.000000	0.158170
0.000000	-0.169263
0.000000	0.286105
0.000000	0.020727
0.000000	-1.791416
0.000053	2.427570
0.000000	0.001091
0.000000	-0.003992
0.000000	0.589236
0.000812	-0.066545
0.000000	0.427962
0.000000	0.012674
0.000000	0.284909
0.000665	-0.010607
0.000397	-0.037866
0.000000	-0.086182
0.000000	-0.013980
0.000000	-0.003273
0.000000	-0.012000
0.001909	0.081284
0.000000	-0.053691
0.000000	0.053455
0.000000	1.530384
0.000000	0.684105
0.000000	-0.006656
0.000000	0.012000
0.000000	-0.603012
0.000000	-0.607343
0.000000	-0.142952
0.000000	-2.424595
0.000000	-0.884169
0.000000	2.362285
0.000000	0.189793
0.000000	-1.228009
0.000000	-0.005015
0.000000	-0.595511
0.000298	-0.097091
0.000000	0.001091
0.000000	-0.167447
0.000000	-0.038182
0.000080	0.033818
0.000000	-0.239949
0.000000	0.028349
0.000000	0.068727
0.000000	2.805258
0.000000	0.176903
0.000000	-0.022097
0.000056	-0.209645
0.000000	0.030204
0.000000	-0.327499
0.000000	-0.009767
0.000000	0.032898
0.000000	-0.797130
0.000000	-0.245472
0.000000	0.001091
0.000055	0.743326
0.000000	-0.002354
0.000000	0.003222
0.000000	-0.981173
0.000108	-0.099273
0.000000	0.299284
0.000000	-0.152373
0.000000	-0.196716
0.000000	-0.171186
0.000000	-0.097091
0.000000	-0.710720
0.000000	-0.022909
0.000000	-0.003313
0.000000	0.265268
0.000000	0.006139
0.000000	-0.993244
0.000000	0.014182
0.000000	0.012411
0.000000	1.220116
0.000166	0.175948
0.000000	0.392406
0.000000	0.079516
0.000000	0.024077
0.000000	-0.077455
0.000000	0.173511
0.000000	-0.157256
0.000000	-0.133585
0.000000	-0.002864
0.000000	-0.959963
0.000000	0.034096
0.000000	-0.319660
0.000000	0.005455
0.000000	0.393918
0.000000	0.237756
0.000000	-0.130093
0.000000	-0.366829
0.000000	-0.032979
0.000000	-0.025091
0.000000	0.108000
0.000000	-0.016364
0.000000	-0.008019
0.000000	-0.238977
0.000000	0.010116
0.000000	0.018545
0.000000	0.567707
0.000000	-1.483335
0.000000	0.014182
0.000000	-0.008063
0.000000	-0.028714
0.000096	0.593708
0.000000	-0.131822
0.000000	-0.001091
0.000000	-0.029302
0.000000	-0.005695
0.000000	-0.081818
0.000000	1.337385
0.000158	0.011674
0.000000	-0.966506
0.000000	-0.192649
0.000000	-0.088364
0.000000	0.038182
0.000000	-0.005455
0.000000	1.030896
0.000000	0.014045
0.000000	-0.225494
0.000000	-0.013426
0.000119	0.055636
0.000030	-0.432586
0.000000	-0.094909
0.000000	0.004847
0.000000	1.081795
0.000000	-1.313978
0.000000	0.007636
0.000000	-0.003273
0.000000	-0.029136
0.000000	0.032228
0.000000	-0.051101
0.004425	-0.016975
0.000000	0.559027
0.000000	0.374552
0.000000	-0.062182
0.000000	0.006272
0.000000	-0.005455
0.000000	0.556634
0.000000	-0.153350
0.000245	-0.004157
0.000000	-0.103636
0.001081	-0.029825
0.000000	-0.007636
0.000000	-0.369576
0.000000	-0.113513
0.000000	-0.149502
0.000000	0.265845
0.000000	0.343086
0.000000	0.207977
0.000000	-0.128221
0.000000	-0.012852
0.000465	-0.202655
0.000000	0.130156
0.000000	-0.060801
0.000000	-0.123918
0.000000	0.408659
0.000000	0.001091
0.000205	-0.039226
0.000000	0.057818
0.000000	0.108000
0.000000	-1.046344
0.000000	-0.164786
0.000000	-1.146595
0.000000	-0.379492
0.000000	-0.001782
0.000000	-1.993119
0.000000	0.046708
0.000000	-0.776830
0.000348	0.255496
0.000045	0.025291
0.000000	-0.036675
0.000000	-0.468293
0.000000	-0.003728
0.000000	-0.681625
0.000000	-0.062396
0.000000	-0.247811
0.000000	-0.121056
0.000000	0.049091
0.000000	-0.265517
0.000000	0.191379
0.000000	-0.348344
0.000000	-0.046909
0.000000	-0.169076
0.000000	-0.114293
0.000000	0.014431
0.000000	0.016364
0.000000	0.551286
0.000000	-0.280878
0.000000	0.001091
0.000000	-0.022909
0.000000	-0.413022
0.000000	-0.112599
0.000000	0.027273
0.000000	0.031636
0.000000	-1.535678
0.000000	-0.171232
0.000000	1.874307
0.000000	0.096762
0.000000	-1.308111
0.000047	1.218151
0.000000	-0.112894
0.000000	-0.514140
0.000000	0.690985
0.000000	0.631646
0.000000	-1.143331
0.000000	-0.764335
0.000000	-0.253354
0.000000	0.040364
0.000000	-0.005919
0.000000	1.652529
0.000000	0.018545
0.000000	-0.008650
0.000000	-0.014674
0.000000	1.143918
0.000000	0.182372
0.000000	-0.016253
0.000000	-0.854388
0.000000	-0.829407
0.000223	0.458434
0.000000	-0.200622
0.000113	0.053455
0.000000	-0.055636
0.000000	-0.132302
0.000176	-0.068727
0.000000	0.628307
0.000000	0.408274
0.000000	0.657453
0.000000	0.069971
0.000000	-0.120956
0.000000	-0.218844
0.000000	0.153555
0.000000	-0.519414
0.000000	0.518939
0.000000	0.050670
0.000000	0.228571
0.000000	-0.005455
0.000146	0.003273
0.000000	-0.218319
0.003559	-0.046498
0.000000	0.040547
0.000000	-0.190619
0.000370	0.169764
0.000000	0.110746
0.000000	0.009551
0.000000	0.174657
0.000068	0.467147
0.000000	0.253268
0.000000	0.128270
0.000136	-0.196748
0.000000	-0.178531
0.000198	-0.276623
0.000000	-0.019149
0.000000	-0.195659
0.000000	-0.092727
0.000000	0.041938
0.000000	-0.003273
0.000000	0.042545
0.000000	0.173403
0.000000	-0.518987
0.000000	-1.284169
0.000000	-0.057818
0.000000	-0.038182
0.000000	-0.661522
0.000000	-0.097091
0.000000	-0.036000
0.000000	0.049091
0.000000	0.024329
0.000000	-0.637800
0.000000	0.221769
0.000000	-0.072903
0.000000	0.105818
0.000000	0.142356
0.000000	0.012509
0.000000	0.006385
0.000000	-0.126871
0.000000	0.155147
0.000000	0.007636
0.000030	-0.473537
0.000000	-0.521741
0.000000	-0.109374
0.000000	0.380955
0.000000	-0.198220
0.000116	-0.554707
0.000000	0.082440
0.000166	-0.193616
0.000000	0.317213
0.000000	-0.193502
0.000000	-0.015176
0.000000	-0.133493
0.000000	-0.018545
0.000000	-0.369538
0.000000	-1.735932
0.000000	-0.081818
0.000000	-0.090545
0.000000	0.025091
0.000766	0.127889
0.000000	-0.194292
0.000000	-0.217994
0.000000	0.108000
0.000000	-0.784852
0.000000	-0.015917
0.000000	-0.115932
0.000000	0.001021
0.000000	-0.187163
0.000628	0.167629
0.000000	0.027273
0.000000	-0.849819
0.000081	-0.426037
0.000000	-0.036340
0.000000	0.025091
0.000000	-0.040364
0.000000	0.369910
0.001727	-0.005585
0.000000	-0.018545
0.000000	0.054595
0.000000	0.033818
0.000000	-0.018545
0.000000	0.185696
0.000000	-0.046909
0.000000	-0.007979
0.000000	0.013746
0.000038	-0.001091
0.000000	0.165886
0.000000	-0.049091
0.000000	0.029455
0.000000	-0.528068
0.000000	-0.018545
0.000000	1.377695
0.000000	-0.192269
0.000000	-1.764529
0.000000	0.297235
0.000000	-0.042998
0.000000	-0.003690
0.000000	-0.308178
0.001248	0.032000
0.000000	0.122720
0.000000	-0.003267
0.000000	-0.004295
0.000000	-0.088740
0.000000	0.050866
0.000000	0.523124
0.000000	0.020727
0.000000	0.045588
0.000000	-0.232469
0.000000	-0.167396
0.000000	0.036000
0.000000	0.108000
0.000400	-0.470988
0.000000	-1.956244
0.000000	0.031636
0.000000	-1.598868
0.000000	-0.016640
0.000070	-0.022909
0.000000	0.086182
0.000000	-0.029561
0.000000	0.034746
0.000000	-0.800646
0.000000	-3.995489
0.000000	0.007636
0.000000	-3.106139
0.000000	0.068727
0.000000	-0.031840
0.000000	0.417266
0.000000	-0.005455
0.000000	-0.170749
0.000000	-0.128617
0.000000	0.370561
0.000000	0.908709
0.000000	0.135498
0.000000	-0.009818
0.000000	0.728123
0.000000	0.009818
0.000000	-0.101822
0.000000	0.454776
0.000000	0.005306
0.000000	0.498562
0.000084	0.017245
0.000000	0.004553
0.000000	0.067733
0.000000	-0.057818
0.000000	-0.027601
0.000000	0.046920
0.000000	0.486799
0.000000	0.040890
0.000000	-1.022037
0.000000	-0.101998
0.000000	-0.041539
0.000000	-0.600639
0.000000	-0.063454
0.000000	-0.006165
0.000000	0.362199
0.000051	0.029455
0.000000	0.001091
0.000000	-0.075273
0.000000	-0.115349
0.000000	0.227234
0.000000	-0.188001
0.000000	0.044727
0.000000	2.713398
0.000036	-0.272322
0.000000	0.031636
0.000000	0.052687
0.000000	0.001091
0.000000	0.317924
0.000037	0.024530
0.000000	-0.013277
0.000477	-0.130736
0.000000	-0.438188
0.000000	0.197687
0.000000	-0.011753
0.000000	1.152077
0.000000	0.012293
0.000206	-0.295698
0.000572	0.034374
0.000000	0.017348
0.000000	-0.056362
0.000000	0.030014
0.001214	0.016364
0.000000	0.279465
0.000000	-0.370046
0.000000	0.070909
0.000170	-0.567144
0.000000	-0.013750
0.000000	-0.042135
0.000000	-0.512944
0.000000	-0.203433
0.000000	0.500420
0.000103	-1.706185
0.000000	-0.088364
0.000108	-0.095621
0.000000	0.005455
0.000000	-0.186505
0.000000	0.180636
0.000047	3.819868
0.000000	0.009818
0.000271	0.462154
0.000000	-0.007636
0.000000	0.358798
0.000000	-0.033818
0.000000	0.094909
0.000000	0.033818
0.000000	0.164334
0.000000	0.018545
0.000000	0.265438
0.000000	0.020727
0.000000	0.031623
0.000000	0.503515
0.000000	0.009818
0.000000	0.863325
0.000000	-0.013055
0.000000	-0.055636
0.000000	0.007636
0.000732	-0.440500
0.000081	0.166542
0.000000	0.402420
0.000000	-2.257803
0.000000	-0.079553
0.000000	-0.001091
0.000240	-0.022909
0.000000	0.076679
0.000476	-0.141711
0.003175	0.035397
0.000000	-0.033818
0.000000	-2.007356
0.000000	0.103864
0.000000	-0.062182
0.000000	-0.014182
0.000000	0.016414
0.000273	0.029455
0.000000	-0.012710
0.000000	0.084000
0.000000	0.513381
0.000046	-0.003088
0.000000	-0.094909
0.000000	-0.185570
0.000000	0.804382
0.000000	-0.062182
0.000794	-0.098506
0.000000	-1.584520
0.000000	0.275890
0.000000	-0.237743
0.001336	-0.003273
0.000000	-0.127579
0.000216	0.255648
0.000000	0.186568
0.000000	-0.022909
0.000000	-0.322608
0.000000	-0.039390
0.000000	0.903944
0.000000	0.021938
0.000000	0.062182
0.000000	-0.025903
0.000000	-0.855716
0.000000	0.086182
0.000000	-0.186672
0.000000	0.295826
0.001009	0.013193
0.000000	-0.250468
0.000000	0.049977
0.000000	0.018830
0.000000	-0.012000
0.000000	-0.044727
0.000000	0.000784
0.000083	-0.146161
0.000000	0.248699
0.000039	-0.103916
0.000000	0.353595
0.000000	0.451841
0.000000	0.044695
0.000000	-0.088364
0.000000	-0.088364
0.000000	0.001091
0.000000	0.369820
0.000037	-0.005455
0.000000	0.101455
0.000000	0.230682
0.000000	0.046834
0.000000	-0.015297
0.000000	-0.402369
0.000000	0.038056
0.000000	-0.386639
0.000000	0.002918
0.000000	-0.569838
0.000061	0.001091
0.000000	-0.060574
0.000000	-0.049514
0.000000	0.070909
0.000000	0.053455
0.000000	-0.586145
0.000000	-0.009818
0.000000	0.228468
0.000297	-0.022909
0.000000	0.075273
0.000000	-0.017448
0.000000	-0.229963
0.000000	-0.336243
0.000000	-0.005455
0.000000	-0.001091
0.000000	-0.803577
0.000000	0.005455
0.000000	-1.086546
0.000000	0.026567
0.000000	-0.174928
0.000000	-1.069498
0.000000	-0.152377
0.000000	-0.040364
0.000000	-0.005524
0.000000	-0.097092
0.000000	-1.034012
0.000000	-0.052184
0.000000	-0.438416
0.000000	-0.657310
0.000000	0.021035
0.000000	-0.048333
0.000000	0.049091
0.000055	-0.157167
0.000000	0.419987
0.000000	0.848991
0.000000	-0.903479
0.000000	1.393398
0.000000	-0.182553
0.000000	0.290647
0.000000	0.040364
0.000062	-0.111385
0.000090	0.685142
0.000000	-0.126344
0.000000	0.000298
0.000000	-0.070909
0.000000	-0.395958
0.000000	0.016755
0.000000	-0.057818
0.000000	0.013539
0.000105	-0.045350
0.000000	0.139963
0.000000	-0.022909
0.000000	-0.110820
0.000000	-0.019825
0.000000	-0.062182
0.000000	1.295489
0.000000	0.012880
0.000000	0.044727
0.000000	0.858816
0.000000	-0.047219
0.000000	0.398567
0.000000	0.053305
0.000000	-0.012664
0.000000	0.049091
0.000000	0.621918
0.000000	-0.353718
0.000000	0.201646
0.000000	1.178595
0.000203	0.003273
0.000000	0.336106
0.000000	0.209030
0.000000	2.617549
0.000000	0.824962
0.000000	0.234534
0.000000	-0.446226
0.000000	0.028969
0.000000	-0.060000
0.000000	-0.045377
0.000000	-0.007636
0.000000	0.707293
0.000000	-0.005746
0.000000	0.013722
0.000000	0.062182
0.000000	0.068727
0.000176	-0.308767
0.000000	0.159864
0.000000	-0.350212
0.000288	0.127015
0.000000	0.108000
0.000000	0.018545
0.000000	-0.014182
0.000000	0.159536
0.000000	0.027341
0.000000	0.009125
0.000000	-0.010913
0.000000	-0.246921
0.000000	-0.012000
0.000332	0.011838
0.000000	-0.055636
0.000000	0.013011
0.000000	0.024124
0.000000	-0.191951
0.000000	-0.561499
0.000000	0.009818
0.000000	-0.103128
0.000000	-0.029040
0.000000	1.000513
0.000000	0.479968
0.000216	-0.027273
0.000000	0.083516
0.001161	0.007296
0.000000	-0.398181
0.000000	-1.391490
0.000000	-0.001091
0.000000	-0.046909
0.000099	0.064364
0.000000	-0.037094
0.000000	0.049091
0.000465	-0.158305
0.000000	-0.003273
0.000000	-0.140415
0.000000	0.227599
0.000000	0.006265
0.000000	-2.129202
0.000000	-0.750877
0.000000	-1.492499
0.000000	-0.117388
0.000000	0.001331
0.002924	-0.012559
0.000000	0.012647
0.000000	-0.025091
0.000000	-0.038182
0.000000	-0.000570
0.000000	0.146838
0.000000	-0.002649
0.000000	1.333167
0.000000	-2.407384
0.000000	0.226536
0.000000	0.457176
0.000000	0.622705
0.000176	-0.138662
0.000000	0.212040
0.000000	-0.853892
0.000000	0.490822
0.000000	-0.020727
0.000000	0.630822
0.000000	-0.346378
0.000000	-0.014772
0.000000	-0.033858
0.000000	-1.834472
0.000000	-0.003273
0.000000	0.301127
0.000000	0.394135
0.000195	-0.230269
0.000000	-0.632888
0.000000	0.016364
0.000000	-0.641378
0.000000	-1.164432
0.000000	0.003226
0.000000	0.982355
0.000000	0.021882
0.000000	0.394656
0.000000	-0.001091
0.000307	-0.023303
0.000139	0.209830
0.000000	-0.281628
0.000000	0.025091
0.005698	-0.031636
0.000000	0.161605
0.000000	-0.168852
0.000000	0.000235
0.000395	0.004690
0.000000	0.018545
0.000000	0.062182
0.000000	-0.108000
0.000000	-0.399424
0.000000	-0.039440
0.000000	0.082481
0.000000	0.887565
0.000000	-0.007636
0.000542	-0.075273
0.000000	-0.092727
0.000000	0.019689
0.000000	0.116839
0.000000	-0.122794
0.000000	0.011710
0.000000	0.001091
0.000000	-1.244816
0.000000	-0.651811
0.000000	0.012919
0.000000	-0.343533
0.000000	-0.040364
0.000000	0.094909
0.000000	-1.401954
0.000000	-0.033818
0.000000	-0.045636
0.000462	-0.039873
0.000000	0.188513
0.000000	0.016364
0.000000	-0.564602
0.000000	-0.226228
0.000739	0.027273
0.000166	-0.031636
0.000000	-0.033610
0.000000	-2.950779
0.000000	0.219605
0.000000	-0.384128
0.000000	-0.189675
0.000000	-0.094909
0.000000	0.345056
0.000000	0.034441
0.000000	-0.027273
0.000000	0.042201
0.000000	-1.044419
0.000000	-0.666382
0.000161	0.027273
0.000000	0.006530
0.000000	-0.340394
0.000119	-0.774712
0.000000	1.021603
0.000000	0.368991
0.000000	-0.123459
0.000000	-0.934779
0.000000	-0.013463
0.000262	-0.046909
0.000000	4.273790
0.000000	0.521852
0.000105	0.009818
0.000000	0.099273
0.000000	-0.085632
0.000000	0.019258
0.000000	1.036859
0.000000	-0.023225
0.000000	0.012000
0.000000	0.074694
0.000000	0.010350
0.000000	-0.292362
0.000056	1.173289
0.000000	0.230615
0.000000	-0.038182
0.000000	-0.381171
0.000000	0.375954
0.000000	0.165302
0.000000	0.614812
0.000000	0.071447
0.000000	-0.065672
0.000000	-0.007636
0.000000	0.004498
0.000000	-0.108000
0.000000	0.073091
0.000000	0.137076
0.000000	-1.622759
0.000000	-0.217475
0.000000	0.262231
0.000000	0.249476
0.000000	0.129170
0.000000	0.142689
0.000000	0.032401
0.000000	-0.844569
0.000000	-0.144845
0.000000	-0.097091
0.000000	-0.057873
0.000000	0.907331
0.000000	-0.066545
0.000000	0.448056
0.000000	-0.002460
0.000000	0.409633
0.000000	0.044727
0.000000	0.131198
0.000000	-0.719537
0.000000	-0.590333
0.000000	0.395348
0.000000	0.055636
0.000000	1.130891
0.000000	0.039893
0.000000	0.126205
0.000000	-1.105077
0.000000	0.154698
0.000000	-0.370918
0.000000	-0.729676
0.000000	0.029612
0.000000	-0.366794
0.000000	0.009818
0.000000	0.006105
0.000025	-0.430227
0.000000	-0.022909
0.000000	-0.246530
0.000000	-0.561091
0.000000	0.005977
0.000000	-1.670436
0.000000	0.014182
0.000000	1.378026
0.000000	-0.053455
0.000000	0.179811
0.000000	-2.293400
0.000000	0.019624
0.000000	-0.124035
0.000000	0.043905
0.000000	-0.005455
0.000000	0.127359
0.000000	-0.203173
0.000315	-0.121060
0.000000	0.876611
0.000000	0.253298
0.000000	0.444786
0.000000	-0.044727
0.000000	0.103636
0.000000	0.031636
0.000119	0.000759
0.000000	-0.847853
0.000000	-0.036000
0.000000	0.303279
0.000091	-0.011343
0.000000	0.362580
0.000043	-1.236933
0.000000	-0.776408
0.000000	0.005455
0.000000	-0.166181
0.000000	-0.105176
0.000000	1.493285
0.000000	0.311415
0.000000	-0.012509
0.000000	0.304016
0.000000	0.049091
0.000000	0.161383
0.000000	-0.009763
0.000000	-0.088364
0.000000	-0.031878
0.000000	-0.254439
0.000000	-0.346016
0.000000	0.040364
0.000000	0.156894
0.000000	0.162235
0.000000	-1.166304
0.000000	-0.088364
0.000000	0.164623
0.000000	-0.108000
0.000118	-0.289571
0.000000	-0.144762
0.000000	0.705107
0.000000	-0.121232
0.000000	-0.075273
0.000000	-1.561236
0.000000	0.804101
0.000000	0.237267
0.000000	-0.192067
0.000000	-0.551740
0.000000	0.848803
0.000450	-0.219779
0.000000	-0.099273
0.000000	-0.020727
0.000000	0.167763
0.000000	-0.029344
0.000000	0.231642
0.000000	-0.769301
0.000000	0.237676
0.000000	-1.619452
0.000000	-0.059313
0.000000	-0.270383
0.000000	-0.022235
0.000000	-0.094909
0.000000	0.001091
0.000108	0.026389
0.000000	-0.592793
0.000000	0.075273
0.000000	-0.092727
0.000000	0.327234
0.000000	0.217860
0.000000	-0.943008
0.000000	-0.009859
0.000000	0.173591
0.000000	-0.184226
0.000000	-0.005351
0.000000	-0.608017
0.000000	-0.531751
0.000000	-0.170456
0.000050	-0.050305
0.000000	-0.392712
0.000000	-0.481611
0.000000	0.477777
0.000000	1.508549
0.000000	0.038182
0.000000	-0.064364
0.000000	0.039032
0.000000	0.075585
0.000000	-0.157681
0.000000	-0.300262
0.000165	-0.009134
0.000000	0.214076


==> figures/raids/ks_sync-peak_outside.txt <==
-722156.895299 0.000000
-722156.895299 0.000175
-595092.645040 0.000350
-547104.170079 0.000525
-501893.870478 0.000701
-481923.774448 0.000876
-417720.676948 0.001051
-399548.936440 0.001226
-385122.381744 0.001401
-382765.604746 0.001576
-369963.658195 0.001751
-362557.858552 0.001926
-356066.924242 0.002102
-354440.659329 0.002277
-349288.289988 0.002452
-347451.099379 0.002627
-343829.213117 0.002802
-343156.120618 0.002977
-342943.576139 0.003152
-323164.658195 0.003327
-322466.819533 0.003503
-315821.108357 0.003678
-314849.877545 0.003853
-310613.937428 0.004028
-305995.842182 0.004203
-302863.246933 0.004378
-301360.024368 0.004553
-296342.128788 0.004729
-295077.873744 0.004904
-293359.198522 0.005079
-291726.219434 0.005254
-291388.804873 0.005429
-287708.315348 0.005604
-287455.799043 0.005779
-285155.559212 0.005954
-277671.730311 0.006130
-275293.961042 0.006305
-274209.362744 0.006480
-263856.241534 0.006655
-262574.585379 0.006830
-262526.136701 0.007005
-262215.686144 0.007180
-259479.623995 0.007356
-258940.144984 0.007531
-258827.957518 0.007706
-257465.903572 0.007881
-256395.440049 0.008056
-251227.912381 0.008231
-250175.732678 0.008406
-249713.523120 0.008581
-248888.217568 0.008757
-242459.467858 0.008932
-240945.163198 0.009107
-240738.439358 0.009282
-240611.964890 0.009457
-238108.605258 0.009632
-236201.283445 0.009807
-235664.157674 0.009982
-235318.420900 0.010158
-233543.502115 0.010333
-232114.356836 0.010508
-231926.835642 0.010683
-229851.931679 0.010858
-229517.193221 0.011033
-229339.968009 0.011208
-228058.049547 0.011384
-227786.212978 0.011559
-225780.267556 0.011734
-224421.916462 0.011909
-224334.916462 0.012084
-219472.338873 0.012259
-218108.433176 0.012434
-215852.198928 0.012609
-214051.834634 0.012785
-213197.773753 0.012960
-212920.200403 0.013135
-208263.190169 0.013310
-207906.837338 0.013485
-206711.809091 0.013660
-206473.141519 0.013835
-205487.449675 0.014011
-205267.821317 0.014186
-204825.050388 0.014361
-204091.491199 0.014536
-203540.914085 0.014711
-203413.559470 0.014886
-202602.506443 0.015061
-201309.761297 0.015236
-200735.609117 0.015412
-199831.065691 0.015587
-199311.857464 0.015762
-195624.423494 0.015937
-195407.621687 0.016112
-194121.310139 0.016287
-193719.430326 0.016462
-193393.245447 0.016637
-190245.262187 0.016813
-189620.419351 0.016988
-185975.779119 0.017163
-183815.641553 0.017338
-183447.225555 0.017513
-182728.340953 0.017688
-181686.848998 0.017863
-180586.033321 0.018039
-179775.825201 0.018214
-179419.412834 0.018389
-179217.626390 0.018564
-179141.571480 0.018739
-177805.611579 0.018914
-176998.255772 0.019089
-176452.948498 0.019264
-175320.169119 0.019440
-174845.082955 0.019615
-174716.402102 0.019790
-174358.787997 0.019965
-173841.102871 0.020140
-173616.063372 0.020315
-173593.179877 0.020490
-173428.179443 0.020665
-172402.033636 0.020841
-171856.977728 0.021016
-171463.454632 0.021191
-170618.495679 0.021366
-170367.421754 0.021541
-170106.759313 0.021716
-170035.955130 0.021891
-169568.014852 0.022067
-169542.747435 0.022242
-167043.586022 0.022417
-166755.666372 0.022592
-165309.919768 0.022767
-164933.764464 0.022942
-164901.300614 0.023117
-164565.566540 0.023292
-164254.515244 0.023468
-164188.591063 0.023643
-164152.341604 0.023818
-163802.783550 0.023993
-163031.789116 0.024168
-162275.924273 0.024343
-161945.159284 0.024518
-161815.319704 0.024694
-161416.685354 0.024869
-160457.251775 0.025044
-159886.839892 0.025219
-159877.212403 0.025394
-158940.985646 0.025569
-158451.963254 0.025744
-157709.686141 0.025919
-156915.783675 0.026095
-156824.567709 0.026270
-156429.250994 0.026445
-156212.845399 0.026620
-156123.559805 0.026795
-154075.500747 0.026970
-153998.753012 0.027145
-153567.801283 0.027320
-153463.655654 0.027496
-153447.258335 0.027671
-153419.441238 0.027846
-153273.628283 0.028021
-152889.636364 0.028196
-152736.700412 0.028371
-151289.193951 0.028546
-150640.891713 0.028722
-150598.616169 0.028897
-150433.540530 0.029072
-150421.252728 0.029247
-150302.048164 0.029422
-150045.770350 0.029597
-149249.905993 0.029772
-149163.231318 0.029947
-149073.220792 0.030123
-148333.470636 0.030298
-148314.175848 0.030473
-147859.233977 0.030648
-147684.397563 0.030823
-147662.929664 0.030998
-147411.953714 0.031173
-147037.007195 0.031349
-146487.445519 0.031524
-146418.985029 0.031699
-146286.666415 0.031874
-144786.349675 0.032049
-144675.508708 0.032224
-144602.010534 0.032399
-144600.142015 0.032574
-143799.865219 0.032750
-143120.531299 0.032925
-142765.250711 0.033100
-142744.778034 0.033275
-142137.072506 0.033450
-142100.923280 0.033625
-141936.130742 0.033800
-141884.283272 0.033975
-141683.104602 0.034151
-140937.517817 0.034326
-140714.827836 0.034501
-140571.645126 0.034676
-140288.155135 0.034851
-140280.777339 0.035026
-140195.374250 0.035201
-140044.831262 0.035377
-139596.109238 0.035552
-139596.037025 0.035727
-139563.097280 0.035902
-139329.066084 0.036077
-139149.024964 0.036252
-138742.210494 0.036427
-138557.831531 0.036602
-138272.507720 0.036778
-137837.662925 0.036953
-137102.634410 0.037128
-136675.487409 0.037303
-135576.291045 0.037478
-135506.073533 0.037653
-134903.425091 0.037828
-134482.003895 0.038004
-133496.627273 0.038179
-132783.519104 0.038354
-132774.543773 0.038529
-132417.001946 0.038704
-132348.038957 0.038879
-132325.543129 0.039054
-131956.728583 0.039229
-131397.813722 0.039405
-131074.335137 0.039580
-130811.092054 0.039755
-130806.161647 0.039930
-129368.360865 0.040105
-129284.230039 0.040280
-128704.834328 0.040455
-128544.945969 0.040630
-128416.925391 0.040806
-128349.863412 0.040981
-128050.816434 0.041156
-127992.780749 0.041331
-127950.218274 0.041506
-127846.141589 0.041681
-127716.166587 0.041856
-127392.590561 0.042032
-125818.426540 0.042207
-125163.061963 0.042382
-125058.954475 0.042557
-124481.609293 0.042732
-124402.775598 0.042907
-123693.304618 0.043082
-123110.344869 0.043257
-123004.591067 0.043433
-122893.115696 0.043608
-122800.893255 0.043783
-122703.954285 0.043958
-122669.067480 0.044133
-122606.791591 0.044308
-122448.020053 0.044483
-122414.989690 0.044658
-121668.928115 0.044834
-121646.611471 0.045009
-120262.071045 0.045184
-120210.072232 0.045359
-120016.205120 0.045534
-119947.987072 0.045709
-119858.780666 0.045884
-119751.040965 0.046060
-119736.428018 0.046235
-119665.347523 0.046410
-119540.257229 0.046585
-119528.389308 0.046760
-119339.160787 0.046935
-119073.994696 0.047110
-118858.597903 0.047285
-118661.826138 0.047461
-118374.955719 0.047636
-118151.489505 0.047811
-117946.766865 0.047986
-117260.994142 0.048161
-117179.901515 0.048336
-117178.057226 0.048511
-116639.803848 0.048687
-116630.365926 0.048862
-116443.152667 0.049037
-115760.736106 0.049212
-115394.643737 0.049387
-114667.805787 0.049562
-114659.481806 0.049737
-114532.972184 0.049912
-114483.208211 0.050088
-114333.120425 0.050263
-113959.106668 0.050438
-113946.977570 0.050613
-113791.345305 0.050788
-113734.220305 0.050963
-112827.252265 0.051138
-112735.487497 0.051313
-112307.741885 0.051489
-112240.467816 0.051664
-111564.269222 0.051839
-111374.466715 0.052014
-111331.559921 0.052189
-110968.872182 0.052364
-110918.289795 0.052539
-110684.747851 0.052715
-110507.729505 0.052890
-110452.501941 0.053065
-110326.478590 0.053240
-110179.110913 0.053415
-110124.760188 0.053590
-110027.598309 0.053765
-109860.784588 0.053940
-109838.770873 0.054116
-109790.498943 0.054291
-109704.320601 0.054466
-109307.532810 0.054641
-108870.166913 0.054816
-108654.649482 0.054991
-107824.579569 0.055166
-107657.930155 0.055342
-107562.911895 0.055517
-107273.826963 0.055692
-107270.090828 0.055867
-107017.412204 0.056042
-106949.833647 0.056217
-105578.900902 0.056392
-105504.516678 0.056567
-105410.942390 0.056743
-105293.942497 0.056918
-105008.114329 0.057093
-104634.411077 0.057268
-104461.401389 0.057443
-104441.904305 0.057618
-104316.794697 0.057793
-104154.817580 0.057968
-104126.217274 0.058144
-103451.125959 0.058319
-103411.219241 0.058494
-103401.183670 0.058669
-103356.590909 0.058844
-103120.534330 0.059019
-102577.726536 0.059194
-102564.268745 0.059370
-102554.607649 0.059545
-102203.671859 0.059720
-102113.174322 0.059895
-102075.718939 0.060070
-101796.838075 0.060245
-101715.670370 0.060420
-101636.161044 0.060595
-100968.161616 0.060771
-100784.511604 0.060946
-100585.804104 0.061121
-100478.518057 0.061296
-99999.192218 0.061471
-99884.747137 0.061646
-99812.777247 0.061821
-99725.015519 0.061996
-99324.367824 0.062172
-99254.587935 0.062347
-99181.153878 0.062522
-99071.525974 0.062697
-98954.955212 0.062872
-98736.236407 0.063047
-98580.470871 0.063222
-98276.835168 0.063398
-98189.518008 0.063573
-98117.303896 0.063748
-98109.083957 0.063923
-98107.925447 0.064098
-97975.828687 0.064273
-97912.226566 0.064448
-97617.632035 0.064623
-97399.246669 0.064799
-97056.433962 0.064974
-97039.827751 0.065149
-96908.563582 0.065324
-96805.225663 0.065499
-96650.578740 0.065674
-96364.955864 0.065849
-96252.723660 0.066025
-96015.667853 0.066200
-95996.285741 0.066375
-95729.191497 0.066550
-95243.492139 0.066725
-95229.252002 0.066900
-94898.094473 0.067075
-94635.946343 0.067250
-94413.363636 0.067426
-94336.413175 0.067601
-94300.757649 0.067776
-94298.791391 0.067951
-94202.780733 0.068126
-93643.625315 0.068301
-93477.916774 0.068476
-93467.362606 0.068651
-93265.227387 0.068827
-93242.303590 0.069002
-93221.866279 0.069177
-93168.191231 0.069352
-92944.780185 0.069527
-92917.228843 0.069702
-92889.745029 0.069877
-92783.917528 0.070053
-92695.853669 0.070228
-92690.096638 0.070403
-91943.876957 0.070578
-91880.468518 0.070753
-91532.556150 0.070928
-91111.536999 0.071103
-90956.181818 0.071278
-90938.586162 0.071454
-90693.895556 0.071629
-90671.987697 0.071804
-90571.126006 0.071979
-90523.285606 0.072154
-90454.078527 0.072329
-90347.862953 0.072504
-90335.279007 0.072680
-89688.499554 0.072855
-89515.252515 0.073030
-89485.484569 0.073205
-89389.642424 0.073380
-89337.242961 0.073555
-89236.725253 0.073730
-89146.853053 0.073905
-88876.620874 0.074081
-88727.330004 0.074256
-88692.434783 0.074431
-88677.324333 0.074606
-88522.854983 0.074781
-88470.545926 0.074956
-88466.469321 0.075131
-88416.915134 0.075306
-88385.582302 0.075482
-88260.406865 0.075657
-88157.869630 0.075832
-88126.582302 0.076007
-87805.810754 0.076182
-87716.648903 0.076357
-87715.858355 0.076532
-87652.857889 0.076708
-87604.717809 0.076883
-87527.203273 0.077058
-87516.019620 0.077233
-87431.621492 0.077408
-87280.633670 0.077583
-87251.085340 0.077758
-87239.914732 0.077933
-86997.745455 0.078109
-86644.489464 0.078284
-86612.576430 0.078459
-86545.947110 0.078634
-86370.120921 0.078809
-86330.121283 0.078984
-86317.496086 0.079159
-85961.815873 0.079335
-85850.660145 0.079510
-85663.590387 0.079685
-85571.607773 0.079860
-85538.079301 0.080035
-85459.971348 0.080210
-85438.810577 0.080385
-85415.386046 0.080560
-85389.190854 0.080736
-85381.932288 0.080911
-85074.952238 0.081086
-84981.853265 0.081261
-84785.287101 0.081436
-84704.788370 0.081611
-84594.028876 0.081786
-84456.857478 0.081961
-84344.381679 0.082137
-84340.803258 0.082312
-84322.378614 0.082487
-83869.700846 0.082662
-83602.196030 0.082837
-83564.723136 0.083012
-83545.236519 0.083187
-83476.997253 0.083363
-83358.458041 0.083538
-83329.801963 0.083713
-83273.896713 0.083888
-83147.069095 0.084063
-82940.739090 0.084238
-82877.044129 0.084413
-82578.574898 0.084588
-82538.127095 0.084764
-82515.142403 0.084939
-82486.123780 0.085114
-82485.675812 0.085289
-82419.561703 0.085464
-82406.458686 0.085639
-82392.389670 0.085814
-82292.204247 0.085989
-81294.034488 0.086165
-81291.615342 0.086340
-81123.102841 0.086515
-80689.257938 0.086690
-80608.313704 0.086865
-80459.749977 0.087040
-80413.403426 0.087215
-80357.715427 0.087391
-80345.625989 0.087566
-80233.404734 0.087741
-80102.581700 0.087916
-80086.462494 0.088091
-80064.572462 0.088266
-80013.009321 0.088441
-79739.681853 0.088616
-79730.861904 0.088792
-79472.734266 0.088967
-79314.889717 0.089142
-79300.845706 0.089317
-79263.470614 0.089492
-79238.738742 0.089667
-79170.341052 0.089842
-79134.507930 0.090018
-79020.780664 0.090193
-78991.122317 0.090368
-78884.598239 0.090543
-78824.263636 0.090718
-78760.956408 0.090893
-78666.722765 0.091068
-78617.545455 0.091243
-78528.045621 0.091419
-78485.216988 0.091594
-78408.709056 0.091769
-78238.688004 0.091944
-78226.458086 0.092119
-78164.099661 0.092294
-78057.622778 0.092469
-78041.166044 0.092644
-77767.088668 0.092820
-77757.916667 0.092995
-77722.972817 0.093170
-77698.705511 0.093345
-77683.011272 0.093520
-77640.777234 0.093695
-77634.146957 0.093870
-77569.253725 0.094046
-77478.228556 0.094221
-77476.194091 0.094396
-77471.216403 0.094571
-77380.421009 0.094746
-77358.993681 0.094921
-77299.699466 0.095096
-77206.199179 0.095271
-77062.939677 0.095447
-76936.676948 0.095622
-76930.104508 0.095797
-76850.564171 0.095972
-76840.504935 0.096147
-76725.296432 0.096322
-76535.826722 0.096497
-76466.960621 0.096673
-76464.049216 0.096848
-76433.472592 0.097023
-76395.627665 0.097198
-76093.189420 0.097373
-76060.637871 0.097548
-75951.571419 0.097723
-75905.707230 0.097898
-75869.730502 0.098074
-75854.844156 0.098249
-75662.537437 0.098424
-75653.760044 0.098599
-75598.722758 0.098774
-75581.073201 0.098949
-75398.851290 0.099124
-75364.754826 0.099299
-75258.946346 0.099475
-75193.938115 0.099650
-75159.067104 0.099825
-75087.705098 0.100000
-75080.043599 0.100175
-75077.046736 0.100350
-75075.369255 0.100525
-75062.871235 0.100701
-75021.843327 0.100876
-74858.836847 0.101051
-74807.950686 0.101226
-74783.264890 0.101401
-74764.697326 0.101576
-74673.872148 0.101751
-74610.045455 0.101926
-74516.135264 0.102102
-74464.182974 0.102277
-74417.415252 0.102452
-74281.114605 0.102627
-74241.972637 0.102802
-74223.280418 0.102977
-74199.835168 0.103152
-74169.163084 0.103327
-74104.747986 0.103503
-73944.766129 0.103678
-73913.370426 0.103853
-73868.585514 0.104028
-73797.613880 0.104203
-73757.230828 0.104378
-73705.187613 0.104553
-73096.039471 0.104729
-73069.699143 0.104904
-72967.553136 0.105079
-72815.337243 0.105254
-72706.746439 0.105429
-72686.059557 0.105604
-72503.638745 0.105779
-72487.425855 0.105954
-72481.095351 0.106130
-72355.566488 0.106305
-72286.950717 0.106480
-72249.394746 0.106655
-72129.831239 0.106830
-72061.852432 0.107005
-71953.682468 0.107180
-71891.693323 0.107356
-71830.906357 0.107531
-71825.855718 0.107706
-71796.974854 0.107881
-71753.854622 0.108056
-71596.419067 0.108231
-71353.630705 0.108406
-71310.359608 0.108581
-71195.576285 0.108757
-71178.397129 0.108932
-71098.996222 0.109107
-71095.783094 0.109282
-71072.010517 0.109457
-70935.917940 0.109632
-70747.117190 0.109807
-70723.256920 0.109982
-70680.068137 0.110158
-70641.352764 0.110333
-70574.558029 0.110508
-70483.279837 0.110683
-70395.442008 0.110858
-70361.044364 0.111033
-70307.205866 0.111208
-70235.440072 0.111384
-70185.909674 0.111559
-70124.249206 0.111734
-70071.301204 0.111909
-69971.255614 0.112084
-69863.775171 0.112259
-69862.114018 0.112434
-69765.835168 0.112609
-69744.347447 0.112785
-69700.946016 0.112960
-69527.844499 0.113135
-69526.420796 0.113310
-69485.663636 0.113485
-69235.040785 0.113660
-69008.590473 0.113835
-68932.779519 0.114011
-68886.095935 0.114186
-68822.690705 0.114361
-68801.274583 0.114536
-68743.920650 0.114711
-68703.062916 0.114886
-68625.560003 0.115061
-68459.043465 0.115236
-68430.251437 0.115412
-68179.809697 0.115587
-68162.486213 0.115762
-68153.401855 0.115937
-68152.206137 0.116112
-68146.303030 0.116287
-68065.888388 0.116462
-67980.717074 0.116637
-67912.299743 0.116813
-67906.873446 0.116988
-67588.137012 0.117163
-67584.830894 0.117338
-67364.705194 0.117513
-67343.121850 0.117688
-67330.011093 0.117863
-67033.791069 0.118039
-66931.536320 0.118214
-66902.250442 0.118389
-66816.139718 0.118564
-66781.414110 0.118739
-66638.214941 0.118914
-66623.595004 0.119089
-66605.516381 0.119264
-66551.561497 0.119440
-66509.137605 0.119615
-66478.627665 0.119790
-66463.082642 0.119965
-66456.533170 0.120140
-66355.568874 0.120315
-66355.155204 0.120490
-66222.064747 0.120665
-66214.086558 0.120841
-66152.221574 0.121016
-66004.370079 0.121191
-65953.299239 0.121366
-65947.187554 0.121541
-65924.850724 0.121716
-65911.383390 0.121891
-65731.007106 0.122067
-65716.946346 0.122242
-65674.333438 0.122417
-65662.608609 0.122592
-65483.305376 0.122767
-65299.617130 0.122942
-65280.132890 0.123117
-65213.278388 0.123292
-65209.050965 0.123468
-65019.510925 0.123643
-64841.988073 0.123818
-64790.649303 0.123993
-64683.807749 0.124168
-64678.119524 0.124343
-64483.429721 0.124518
-64466.400432 0.124694
-64377.403856 0.124869
-64137.791114 0.125044
-64129.414769 0.125219
-63844.522268 0.125394
-63780.041072 0.125569
-63770.175959 0.125744
-63474.974005 0.125919
-63288.840050 0.126095
-62898.712955 0.126270
-62894.148849 0.126445
-62772.831107 0.126620
-62748.158970 0.126795
-62654.593400 0.126970
-62539.315789 0.127145
-62505.254159 0.127320
-62490.634783 0.127496
-62404.259822 0.127671
-62377.413905 0.127846
-62294.815940 0.128021
-62151.637707 0.128196
-62082.116200 0.128371
-62082.069767 0.128546
-62017.610046 0.128722
-62017.476395 0.128897
-61926.456984 0.129072
-61710.067810 0.129247
-61534.198327 0.129422
-61417.005167 0.129597
-61210.414520 0.129772
-61175.062992 0.129947
-61093.448963 0.130123
-61064.493506 0.130298
-61003.639856 0.130473
-60923.347726 0.130648
-60889.854953 0.130823
-60821.081993 0.130998
-60801.663729 0.131173
-60781.373461 0.131349
-60734.317699 0.131524
-60636.615385 0.131699
-60607.307828 0.131874
-60494.849623 0.132049
-60493.925249 0.132224
-60442.854326 0.132399
-60301.156372 0.132574
-60066.713868 0.132750
-60063.940683 0.132925
-59803.542497 0.133100
-59694.053584 0.133275
-59604.110266 0.133450
-59551.129763 0.133625
-59426.787920 0.133800
-59406.781783 0.133975
-59404.935158 0.134151
-59279.343554 0.134326
-59092.063587 0.134501
-59064.197151 0.134676
-59033.312278 0.134851
-58927.856898 0.135026
-58887.251821 0.135201
-58886.396781 0.135377
-58727.973897 0.135552
-58684.040678 0.135727
-58614.469021 0.135902
-58592.134680 0.136077
-58511.087429 0.136252
-58477.919418 0.136427
-58431.114532 0.136602
-58345.798873 0.136778
-58344.476782 0.136953
-58278.415311 0.137128
-58252.941512 0.137303
-58231.761825 0.137478
-58188.884164 0.137653
-58131.138877 0.137828
-57800.272727 0.138004
-57561.250733 0.138179
-57544.670686 0.138354
-57536.310448 0.138529
-57463.014651 0.138704
-57242.794114 0.138879
-57134.089329 0.139054
-57110.832877 0.139229
-57015.629962 0.139405
-56983.802504 0.139580
-56974.704036 0.139755
-56868.723232 0.139930
-56838.220951 0.140105
-56834.588218 0.140280
-56733.730553 0.140455
-56724.217680 0.140630
-56716.032403 0.140806
-56714.393693 0.140981
-56661.008163 0.141156
-56500.517787 0.141331
-56460.187079 0.141506
-56433.314013 0.141681
-56347.024120 0.141856
-56296.393906 0.142032
-56277.458915 0.142207
-56253.244863 0.142382
-56211.959300 0.142557
-56198.475225 0.142732
-56149.869782 0.142907
-56109.146402 0.143082
-56072.188305 0.143257
-56044.296354 0.143433
-56013.986928 0.143608
-55902.151606 0.143783
-55841.823770 0.143958
-55797.292018 0.144133
-55733.292759 0.144308
-55719.615727 0.144483
-55708.610948 0.144658
-55702.063231 0.144834
-55642.778824 0.145009
-55629.995068 0.145184
-55540.620928 0.145359
-55523.767965 0.145534
-55470.729383 0.145709
-55438.255175 0.145884
-55306.707839 0.146060
-55291.641611 0.146235
-55265.211289 0.146410
-55242.770423 0.146585
-55173.973547 0.146760
-55151.650269 0.146935
-55077.154125 0.147110
-55062.504967 0.147285
-55019.363381 0.147461
-54778.371542 0.147636
-54750.556850 0.147811
-54719.359296 0.147986
-54608.669996 0.148161
-54559.211850 0.148336
-54554.223227 0.148511
-54503.127273 0.148687
-54430.422554 0.148862
-54375.610723 0.149037
-54328.756843 0.149212
-54277.049025 0.149387
-54229.798267 0.149562
-54110.181818 0.149737
-54081.642545 0.149912
-54033.102825 0.150088
-54006.104327 0.150263
-53977.450464 0.150438
-53884.946346 0.150613
-53809.325810 0.150788
-53798.202939 0.150963
-53656.020202 0.151138
-53627.783426 0.151313
-53577.549457 0.151489
-53571.932907 0.151664
-53444.439211 0.151839
-53410.942068 0.152014
-53383.449675 0.152189
-53376.941940 0.152364
-53215.247198 0.152539
-53175.111389 0.152715
-53027.621564 0.152890
-52890.268900 0.153065
-52817.661558 0.153240
-52806.784314 0.153415
-52676.223052 0.153590
-52647.321724 0.153765
-52635.827757 0.153940
-52607.773307 0.154116
-52606.136263 0.154291
-52408.674585 0.154466
-52355.045792 0.154641
-52327.387074 0.154816
-52251.258345 0.154991
-52174.147686 0.155166
-51986.905374 0.155342
-51941.427263 0.155517
-51933.849378 0.155692
-51932.050123 0.155867
-51898.729202 0.156042
-51805.372741 0.156217
-51799.658613 0.156392
-51782.303875 0.156567
-51746.894427 0.156743
-51739.777984 0.156918
-51629.709438 0.157093
-51420.524207 0.157268
-51414.022091 0.157443
-51294.418067 0.157618
-51219.652719 0.157793
-51206.025520 0.157968
-51049.497393 0.158144
-50916.809704 0.158319
-50894.822967 0.158494
-50879.877878 0.158669
-50849.579907 0.158844
-50745.314208 0.159019
-50717.672058 0.159194
-50692.998139 0.159370
-50678.802664 0.159545
-50675.106458 0.159720
-50573.902177 0.159895
-50568.178532 0.160070
-50515.460837 0.160245
-50493.454008 0.160420
-50400.372422 0.160595
-50397.645890 0.160771
-50347.252666 0.160946
-50297.208253 0.161121
-50233.288165 0.161296
-50221.653921 0.161471
-49924.946472 0.161646
-49919.540142 0.161821
-49896.171729 0.161996
-49825.840239 0.162172
-49765.621497 0.162347
-49762.663630 0.162522
-49753.658437 0.162697
-49724.564281 0.162872
-49717.490064 0.163047
-49673.530980 0.163222
-49641.957558 0.163398
-49613.201729 0.163573
-49612.025280 0.163748
-49523.829436 0.163923
-49450.092019 0.164098
-49441.429398 0.164273
-49402.285069 0.164448
-49345.804438 0.164623
-49324.418924 0.164799
-49294.469831 0.164974
-49283.183512 0.165149
-49274.509978 0.165324
-49166.629608 0.165499
-49157.703283 0.165674
-49103.255411 0.165849
-49075.480715 0.166025
-49063.596674 0.166200
-48902.128788 0.166375
-48820.452735 0.166550
-48716.242424 0.166725
-48711.794331 0.166900
-48668.173295 0.167075
-48613.413873 0.167250
-48584.657709 0.167426
-48529.550660 0.167601
-48426.677722 0.167776
-48364.928536 0.167951
-48254.928829 0.168126
-48210.018613 0.168301
-48184.581117 0.168476
-48161.070930 0.168651
-48136.831169 0.168827
-48119.924741 0.169002
-48038.329494 0.169177
-47937.421272 0.169352
-47937.243496 0.169527
-47904.360215 0.169702
-47838.634689 0.169877
-47704.703493 0.170053
-47652.263774 0.170228
-47630.388591 0.170403
-47522.392021 0.170578
-47468.963369 0.170753
-47448.938150 0.170928
-47388.646479 0.171103
-47384.436334 0.171278
-47353.680298 0.171454
-47256.422944 0.171629
-47193.298329 0.171804
-47098.836109 0.171979
-47098.537062 0.172154
-47064.154697 0.172329
-47030.474864 0.172504
-47011.670547 0.172680
-46990.285477 0.172855
-46976.110708 0.173030
-46930.388154 0.173205
-46829.330938 0.173380
-46827.204468 0.173555
-46811.555202 0.173730
-46661.742764 0.173905
-46642.546088 0.174081
-46611.397849 0.174256
-46611.000000 0.174431
-46586.508636 0.174606
-46581.027718 0.174781
-46404.658351 0.174956
-46383.014102 0.175131
-46260.822918 0.175306
-46147.643984 0.175482
-46081.946346 0.175657
-46075.638017 0.175832
-46044.727044 0.176007
-46039.706488 0.176182
-46014.050550 0.176357
-45990.599811 0.176532
-45936.941790 0.176708
-45864.504301 0.176883
-45801.709422 0.177058
-45711.076419 0.177233
-45627.306494 0.177408
-45603.421491 0.177583
-45598.054899 0.177758
-45433.524441 0.177933
-45419.102466 0.178109
-45379.883019 0.178284
-45308.781499 0.178459
-45295.759619 0.178634
-45291.001065 0.178809
-45236.375414 0.178984
-45227.882012 0.179159
-45214.010445 0.179335
-45169.700955 0.179510
-45100.824675 0.179685
-45002.198942 0.179860
-44929.535542 0.180035
-44847.208568 0.180210
-44770.642981 0.180385
-44633.035951 0.180560
-44622.618520 0.180736
-44513.924244 0.180911
-44483.879418 0.181086
-44154.665380 0.181261
-44107.061239 0.181436
-44049.973695 0.181611
-44045.155653 0.181786
-44012.868026 0.181961
-43930.888777 0.182137
-43841.584710 0.182312
-43835.990959 0.182487
-43818.812630 0.182662
-43795.033180 0.182837
-43706.776224 0.183012
-43699.764320 0.183187
-43666.951898 0.183363
-43632.786561 0.183538
-43488.285315 0.183713
-43483.363636 0.183888
-43469.123803 0.184063
-43465.040466 0.184238
-43443.769287 0.184413
-43392.158131 0.184588
-43368.930624 0.184764
-43368.878898 0.184939
-43277.581327 0.185114
-43275.683776 0.185289
-43258.595154 0.185464
-43239.576611 0.185639
-43135.551948 0.185814
-43045.639879 0.185989
-43022.680332 0.186165
-43011.286654 0.186340
-42855.556669 0.186515
-42841.668968 0.186690
-42813.024530 0.186865
-42785.874714 0.187040
-42745.545455 0.187215
-42715.618932 0.187391
-42699.316340 0.187566
-42603.687353 0.187741
-42513.757057 0.187916
-42484.234848 0.188091
-42465.164811 0.188266
-42442.096974 0.188441
-42434.000000 0.188616
-42429.677147 0.188792
-42399.714614 0.188967
-42381.857987 0.189142
-42376.128714 0.189317
-42366.312331 0.189492
-42353.816360 0.189667
-42342.510958 0.189842
-42205.007363 0.190018
-42059.900477 0.190193
-41925.932851 0.190368
-41899.689272 0.190543
-41860.906364 0.190718
-41817.515756 0.190893
-41692.242269 0.191068
-41661.956364 0.191243
-41636.808439 0.191419
-41618.622508 0.191594
-41527.931053 0.191769
-41509.940325 0.191944
-41483.757995 0.192119
-41359.464277 0.192294
-41330.744046 0.192469
-41302.220211 0.192644
-41236.545455 0.192820
-41219.172020 0.192995
-40952.399821 0.193170
-40924.688631 0.193345
-40865.879371 0.193520
-40845.089285 0.193695
-40837.595404 0.193870
-40822.457979 0.194046
-40793.029025 0.194221
-40779.717807 0.194396
-40717.971501 0.194571
-40700.336494 0.194746
-40675.432737 0.194921
-40672.341497 0.195096
-40661.713798 0.195271
-40612.985271 0.195447
-40507.855374 0.195622
-40465.600969 0.195797
-40428.345745 0.195972
-40388.561661 0.196147
-40374.014102 0.196322
-40364.354474 0.196497
-40322.794521 0.196673
-40320.775059 0.196848
-40236.929285 0.197023
-40236.657264 0.197198
-40187.534323 0.197373
-40179.522394 0.197548
-40131.959596 0.197723
-40090.237470 0.197898
-39942.391549 0.198074
-39819.518903 0.198249
-39818.149639 0.198424
-39683.357834 0.198599
-39626.319895 0.198774
-39622.571047 0.198949
-39621.693683 0.199124
-39595.838403 0.199299
-39504.007932 0.199475
-39474.821195 0.199650
-39426.307819 0.199825
-39342.583651 0.200000
-39271.155844 0.200175
-39249.227384 0.200350
-39213.871810 0.200525
-39210.084908 0.200701
-39209.247198 0.200876
-39130.705626 0.201051
-39108.372654 0.201226
-38974.525713 0.201401
-38929.170409 0.201576
-38928.956865 0.201751
-38871.846012 0.201926
-38871.041033 0.202102
-38870.334292 0.202277
-38847.714556 0.202452
-38778.747985 0.202627
-38739.717911 0.202802
-38736.949972 0.202977
-38713.567970 0.203152
-38693.954545 0.203327
-38663.888226 0.203503
-38483.357321 0.203678
-38427.122021 0.203853
-38412.771756 0.204028
-38390.968734 0.204203
-38269.011364 0.204378
-38117.140910 0.204553
-38106.042220 0.204729
-37977.070856 0.204904
-37949.184498 0.205079
-37895.286031 0.205254
-37855.770597 0.205429
-37750.216723 0.205604
-37652.916158 0.205779
-37611.966002 0.205954
-37581.604409 0.206130
-37570.927132 0.206305
-37546.658195 0.206480
-37540.330034 0.206655
-37353.184520 0.206830
-37284.644506 0.207005
-37248.762681 0.207180
-37225.437544 0.207356
-37193.293181 0.207531
-37152.697947 0.207706
-37130.891323 0.207881
-37091.759282 0.208056
-37011.372727 0.208231
-37004.646807 0.208406
-36988.880608 0.208581
-36957.643334 0.208757
-36953.849538 0.208932
-36814.533911 0.209107
-36812.257345 0.209282
-36768.847860 0.209457
-36683.128228 0.209632
-36682.893638 0.209807
-36680.440988 0.209982
-36679.425516 0.210158
-36528.244580 0.210333
-36395.206679 0.210508
-36356.419280 0.210683
-36296.905748 0.210858
-36286.698549 0.211033
-36191.282459 0.211208
-36119.771904 0.211384
-36116.945758 0.211559
-36109.694971 0.211734
-36102.370188 0.211909
-36098.562236 0.212084
-36010.526696 0.212259
-35935.983079 0.212434
-35924.412148 0.212609
-35717.954903 0.212785
-35687.239842 0.212960
-35608.706102 0.213135
-35601.688393 0.213310
-35595.383610 0.213485
-35586.468104 0.213660
-35572.152393 0.213835
-35501.101604 0.214011
-35430.519013 0.214186
-35371.795033 0.214361
-35331.719848 0.214536
-35195.354789 0.214711
-35129.982620 0.214886
-35112.312713 0.215061
-35081.537907 0.215236
-35080.862360 0.215412
-35078.263636 0.215587
-35059.590310 0.215762
-35021.248629 0.215937
-35016.712677 0.216112
-34992.935094 0.216287
-34937.671939 0.216462
-34834.416749 0.216637
-34776.303268 0.216813
-34718.986792 0.216988
-34684.136163 0.217163
-34637.844419 0.217338
-34636.084803 0.217513
-34601.615064 0.217688
-34577.211323 0.217863
-34565.812525 0.218039
-34445.223485 0.218214
-34435.699060 0.218389
-34432.318711 0.218564
-34422.531391 0.218739
-34400.589813 0.218914
-34396.423811 0.219089
-34353.277849 0.219264
-34258.681040 0.219440
-34253.935749 0.219615
-34252.745432 0.219790
-34168.913640 0.219965
-34134.312817 0.220140
-34119.488401 0.220315
-34098.217057 0.220490
-34060.879928 0.220665
-34039.431092 0.220841
-33939.413446 0.221016
-33910.803006 0.221191
-33861.709455 0.221366
-33849.726381 0.221541
-33832.931682 0.221716
-33804.928711 0.221891
-33781.297173 0.222067
-33768.931194 0.222242
-33723.782239 0.222417
-33719.668547 0.222592
-33624.309706 0.222767
-33613.372775 0.222942
-33544.320626 0.223117
-33439.060606 0.223292
-33431.829583 0.223468
-33390.596420 0.223643
-33362.235178 0.223818
-33351.352720 0.223993
-33320.883749 0.224168
-33292.020138 0.224343
-33281.009325 0.224518
-33266.448135 0.224694
-33226.836364 0.224869
-33176.409621 0.225044
-33043.091728 0.225219
-33037.529074 0.225394
-33007.273522 0.225569
-33000.936875 0.225744
-32979.599932 0.225919
-32904.852273 0.226095
-32868.541332 0.226270
-32861.971228 0.226445
-32749.926466 0.226620
-32674.515850 0.226795
-32604.876760 0.226970
-32593.159208 0.227145
-32527.770199 0.227320
-32484.521212 0.227496
-32463.629348 0.227671
-32406.884824 0.227846
-32376.444993 0.228021
-32363.955288 0.228196
-32273.295626 0.228371
-32260.775963 0.228546
-32211.980485 0.228722
-32187.606119 0.228897
-32085.124402 0.229072
-32063.349876 0.229247
-32030.103924 0.229422
-31966.011408 0.229597
-31925.920099 0.229772
-31808.634404 0.229947
-31757.953492 0.230123
-31746.933983 0.230298
-31711.304440 0.230473
-31681.199301 0.230648
-31595.792323 0.230823
-31539.754399 0.230998
-31483.142575 0.231173
-31466.198207 0.231349
-31434.918395 0.231524
-31418.463212 0.231699
-31389.562276 0.231874
-31348.395105 0.232049
-31316.106719 0.232224
-31275.929449 0.232399
-31237.679850 0.232574
-31056.225935 0.232750
-31047.333333 0.232925
-30939.433566 0.233100
-30923.606156 0.233275
-30905.621291 0.233450
-30876.707047 0.233625
-30872.787626 0.233800
-30817.814500 0.233975
-30812.766105 0.234151
-30795.172332 0.234326
-30768.046571 0.234501
-30734.847110 0.234676
-30734.831735 0.234851
-30732.930655 0.235026
-30713.471663 0.235201
-30662.570804 0.235377
-30638.613895 0.235552
-30568.998075 0.235727
-30529.932124 0.235902
-30481.281621 0.236077
-30327.844999 0.236252
-30306.032251 0.236427
-30293.753652 0.236602
-30275.360887 0.236778
-30202.323703 0.236953
-30170.370058 0.237128
-30112.236599 0.237303
-30088.114105 0.237478
-30051.472367 0.237653
-30037.714682 0.237828
-30026.150407 0.238004
-30006.799715 0.238179
-30001.352015 0.238354
-29963.561661 0.238529
-29896.665449 0.238704
-29851.518519 0.238879
-29839.227273 0.239054
-29650.377020 0.239229
-29578.898489 0.239405
-29572.277098 0.239580
-29569.829689 0.239755
-29569.822384 0.239930
-29502.006928 0.240105
-29429.633702 0.240280
-29417.217698 0.240455
-29406.432834 0.240630
-29339.129287 0.240806
-29335.687661 0.240981
-29334.535787 0.241156
-29318.690178 0.241331
-29275.522856 0.241506
-29236.178103 0.241681
-29163.866878 0.241856
-29111.715128 0.242032
-29090.233291 0.242207
-29063.161986 0.242382
-29031.654323 0.242557
-29009.463222 0.242732
-28994.512986 0.242907
-28978.242729 0.243082
-28957.077186 0.243257
-28935.783914 0.243433
-28800.221102 0.243608
-28790.181798 0.243783
-28775.394089 0.243958
-28681.457694 0.244133
-28671.442474 0.244308
-28638.500528 0.244483
-28551.516044 0.244658
-28540.055645 0.244834
-28525.497014 0.245009
-28499.268049 0.245184
-28379.594726 0.245359
-28375.987874 0.245534
-28354.482281 0.245709
-28289.535940 0.245884
-28269.676430 0.246060
-28256.681836 0.246235
-28255.743825 0.246410
-28180.063514 0.246585
-28162.807312 0.246760
-28133.042877 0.246935
-28087.793840 0.247110
-28079.961039 0.247285
-28029.820680 0.247461
-28004.174001 0.247636
-27953.121469 0.247811
-27941.301132 0.247986
-27894.525000 0.248161
-27874.015433 0.248336
-27864.463872 0.248511
-27845.100128 0.248687
-27803.303302 0.248862
-27784.211423 0.249037
-27783.373904 0.249212
-27757.126168 0.249387
-27703.854641 0.249562
-27662.338159 0.249737
-27655.899054 0.249912
-27629.391974 0.250088
-27591.891938 0.250263
-27503.257948 0.250438
-27447.430477 0.250613
-27397.183109 0.250788
-27326.165660 0.250963
-27311.696665 0.251138
-27295.092025 0.251313
-27167.412904 0.251489
-27154.609811 0.251664
-27038.303927 0.251839
-27034.532639 0.252014
-26948.024781 0.252189
-26944.657262 0.252364
-26938.666919 0.252539
-26932.433731 0.252715
-26820.939695 0.252890
-26715.561331 0.253065
-26707.056040 0.253240
-26700.751840 0.253415
-26663.751515 0.253590
-26551.710606 0.253765
-26472.249022 0.253940
-26457.229564 0.254116
-26392.897696 0.254291
-26372.999255 0.254466
-26308.782161 0.254641
-26290.503824 0.254816
-26272.629410 0.254991
-26228.896310 0.255166
-26183.828182 0.255342
-26168.351586 0.255517
-26145.720235 0.255692
-26130.709766 0.255867
-26054.868441 0.256042
-25971.988752 0.256217
-25889.108482 0.256392
-25817.902722 0.256567
-25763.945308 0.256743
-25731.261457 0.256918
-25683.926955 0.257093
-25640.368550 0.257268
-25556.158131 0.257443
-25528.621212 0.257618
-25479.179568 0.257793
-25443.871138 0.257968
-25424.479339 0.258144
-25423.357312 0.258319
-25360.528986 0.258494
-25335.380119 0.258669
-25331.762473 0.258844
-25321.437964 0.259019
-25320.300239 0.259194
-25289.318182 0.259370
-25170.632886 0.259545
-25142.501855 0.259720
-25008.287879 0.259895
-24962.934347 0.260070
-24906.433505 0.260245
-24852.202421 0.260420
-24828.126363 0.260595
-24790.373904 0.260771
-24788.294142 0.260946
-24782.344828 0.261121
-24781.076012 0.261296
-24751.596379 0.261471
-24705.235484 0.261646
-24695.955079 0.261821
-24692.116167 0.261996
-24653.027087 0.262172
-24570.439441 0.262347
-24547.233324 0.262522
-24503.091457 0.262697
-24491.663800 0.262872
-24474.906100 0.263047
-24342.429293 0.263222
-24206.917087 0.263398
-24157.671186 0.263573
-24139.775629 0.263748
-24088.853924 0.263923
-24081.368860 0.264098
-24058.042290 0.264273
-23994.893720 0.264448
-23957.006454 0.264623
-23940.306300 0.264799
-23937.531380 0.264974
-23931.656788 0.265149
-23904.887915 0.265324
-23897.666539 0.265499
-23843.760541 0.265674
-23843.344723 0.265849
-23786.643793 0.266025
-23774.346580 0.266200
-23737.829482 0.266375
-23736.949390 0.266550
-23634.843765 0.266725
-23619.686165 0.266900
-23593.189677 0.267075
-23544.795057 0.267250
-23543.519047 0.267426
-23535.531864 0.267601
-23521.280194 0.267776
-23499.858643 0.267951
-23487.877081 0.268126
-23443.639856 0.268301
-23391.682214 0.268476
-23326.992034 0.268651
-23282.289132 0.268827
-23246.911082 0.269002
-23184.306798 0.269177
-23080.542195 0.269352
-23080.540419 0.269527
-23026.916667 0.269702
-22996.344076 0.269877
-22990.718502 0.270053
-22960.537386 0.270228
-22952.612554 0.270403
-22904.329207 0.270578
-22779.029860 0.270753
-22715.904711 0.270928
-22693.976566 0.271103
-22672.941924 0.271278
-22668.954545 0.271454
-22653.396613 0.271629
-22622.807915 0.271804
-22591.705100 0.271979
-22549.390733 0.272154
-22492.169472 0.272329
-22466.979965 0.272504
-22384.250000 0.272680
-22371.909091 0.272855
-22334.810606 0.273030
-22327.015471 0.273205
-22202.552632 0.273380
-22201.170788 0.273555
-22193.714963 0.273730
-22152.830489 0.273905
-22076.784765 0.274081
-21977.863092 0.274256
-21884.447778 0.274431
-21873.554128 0.274606
-21839.613325 0.274781
-21831.911055 0.274956
-21809.152121 0.275131
-21799.390150 0.275306
-21777.116022 0.275482
-21753.620590 0.275657
-21747.524364 0.275832
-21735.529751 0.276007
-21728.658592 0.276182
-21707.978689 0.276357
-21699.023712 0.276532
-21695.816475 0.276708
-21580.824440 0.276883
-21561.203473 0.277058
-21536.447376 0.277233
-21521.924148 0.277408
-21515.496012 0.277583
-21513.561164 0.277758
-21495.051814 0.277933
-21463.272941 0.278109
-21442.607605 0.278284
-21439.378925 0.278459
-21403.645485 0.278634
-21387.561177 0.278809
-21384.625250 0.278984
-21378.287963 0.279159
-21283.666262 0.279335
-21264.524530 0.279510
-21241.036633 0.279685
-21178.506346 0.279860
-21161.704031 0.280035
-21093.003810 0.280210
-21073.578334 0.280385
-21072.533700 0.280560
-21048.246313 0.280736
-21022.309091 0.280911
-21006.027321 0.281086
-20966.220489 0.281261
-20964.512121 0.281436
-20923.812903 0.281611
-20874.672127 0.281786
-20836.128318 0.281961
-20832.284091 0.282137
-20830.822134 0.282312
-20830.746562 0.282487
-20829.848219 0.282662
-20810.560473 0.282837
-20794.266742 0.283012
-20769.963939 0.283187
-20746.533932 0.283363
-20724.795568 0.283538
-20706.340347 0.283713
-20680.810951 0.283888
-20671.367123 0.284063
-20664.381002 0.284238
-20642.044027 0.284413
-20623.935024 0.284588
-20620.078096 0.284764
-20607.697227 0.284939
-20602.460813 0.285114
-20599.269394 0.285289
-20598.226623 0.285464
-20578.073690 0.285639
-20576.691954 0.285814
-20450.712758 0.285989
-20446.749730 0.286165
-20369.578096 0.286340
-20357.549020 0.286515
-20343.320910 0.286690
-20329.353468 0.286865
-20327.857841 0.287040
-20317.307033 0.287215
-20317.073469 0.287391
-20300.086883 0.287566
-20271.910345 0.287741
-20265.464625 0.287916
-20230.085170 0.288091
-20212.305871 0.288266
-20148.482976 0.288441
-20062.238800 0.288616
-20061.501461 0.288792
-19983.801362 0.288967
-19947.691627 0.289142
-19947.654545 0.289317
-19925.765152 0.289492
-19915.608037 0.289667
-19886.800837 0.289842
-19886.162458 0.290018
-19884.143253 0.290193
-19874.254924 0.290368
-19853.754610 0.290543
-19850.824629 0.290718
-19821.954258 0.290893
-19821.413171 0.291068
-19774.133231 0.291243
-19768.163391 0.291419
-19734.687778 0.291594
-19690.681118 0.291769
-19674.794879 0.291944
-19673.473464 0.292119
-19671.565656 0.292294
-19659.981443 0.292469
-19641.072644 0.292644
-19605.793197 0.292820
-19580.861082 0.292995
-19572.254880 0.293170
-19565.929162 0.293345
-19564.056006 0.293520
-19524.090732 0.293695
-19480.727273 0.293870
-19479.006557 0.294046
-19441.757098 0.294221
-19429.244343 0.294396
-19398.883684 0.294571
-19361.635333 0.294746
-19350.186661 0.294921
-19325.405068 0.295096
-19325.250589 0.295271
-19321.493756 0.295447
-19312.590909 0.295622
-19285.576493 0.295797
-19264.910747 0.295972
-19261.467152 0.296147
-19260.517199 0.296322
-19252.010717 0.296497
-19226.948399 0.296673
-19226.596118 0.296848
-19219.731415 0.297023
-19206.650420 0.297198
-19195.149747 0.297373
-19153.956738 0.297548
-19138.257476 0.297723
-19104.658516 0.297898
-19090.350969 0.298074
-19061.935936 0.298249
-18970.420547 0.298424
-18939.353535 0.298599
-18928.412647 0.298774
-18891.437740 0.298949
-18818.712504 0.299124
-18800.114324 0.299299
-18758.372048 0.299475
-18716.341076 0.299650
-18667.231198 0.299825
-18650.479547 0.300000
-18559.816997 0.300175
-18557.001825 0.300350
-18482.666667 0.300525
-18422.634287 0.300701
-18374.151515 0.300876
-18373.763840 0.301051
-18293.828408 0.301226
-18275.778253 0.301401
-18255.284326 0.301576
-18252.436118 0.301751
-18252.172311 0.301926
-18205.074904 0.302102
-18149.699242 0.302277
-18093.894175 0.302452
-18080.381119 0.302627
-18069.654187 0.302802
-18064.380335 0.302977
-18024.104709 0.303152
-17976.446758 0.303327
-17966.746465 0.303503
-17949.137277 0.303678
-17924.650350 0.303853
-17908.388112 0.304028
-17900.148770 0.304203
-17887.344837 0.304378
-17853.119048 0.304553
-17847.532943 0.304729
-17808.867370 0.304904
-17801.292208 0.305079
-17764.369199 0.305254
-17764.156020 0.305429
-17763.491355 0.305604
-17762.048953 0.305779
-17737.339944 0.305954
-17709.392147 0.306130
-17691.469545 0.306305
-17676.646170 0.306480
-17652.869525 0.306655
-17650.105935 0.306830
-17644.050505 0.307005
-17636.484568 0.307180
-17551.451948 0.307356
-17550.505003 0.307531
-17502.393589 0.307706
-17492.776505 0.307881
-17483.707459 0.308056
-17483.184795 0.308231
-17459.703040 0.308406
-17457.858057 0.308581
-17422.897464 0.308757
-17402.709738 0.308932
-17397.303177 0.309107
-17393.525753 0.309282
-17378.627230 0.309457
-17374.782991 0.309632
-17356.746586 0.309807
-17319.256627 0.309982
-17311.147821 0.310158
-17308.736097 0.310333
-17306.881229 0.310508
-17257.944610 0.310683
-17243.589401 0.310858
-17208.625000 0.311033
-17188.727273 0.311208
-17138.911789 0.311384
-17137.298368 0.311559
-17123.242836 0.311734
-17118.590429 0.311909
-17074.941192 0.312084
-17048.816483 0.312259
-17028.985781 0.312434
-17019.664103 0.312609
-16994.216108 0.312785
-16984.032690 0.312960
-16969.588726 0.313135
-16955.912879 0.313310
-16926.295991 0.313485
-16907.632364 0.313660
-16902.371522 0.313835
-16885.237721 0.314011
-16810.011367 0.314186
-16751.818182 0.314361
-16744.654480 0.314536
-16743.904545 0.314711
-16739.602012 0.314886
-16728.307345 0.315061
-16708.568182 0.315236
-16642.699613 0.315412
-16618.095273 0.315587
-16611.349747 0.315762
-16609.216655 0.315937
-16586.371614 0.316112
-16499.947803 0.316287
-16483.502595 0.316462
-16478.638841 0.316637
-16472.920455 0.316813
-16446.800445 0.316988
-16334.661634 0.317163
-16321.613636 0.317338
-16306.803638 0.317513
-16285.035850 0.317688
-16270.747481 0.317863
-16235.347153 0.318039
-16208.305146 0.318214
-16146.040404 0.318389
-16083.227273 0.318564
-16044.469208 0.318739
-16032.021269 0.318914
-16014.623958 0.319089
-16006.230962 0.319264
-15987.631965 0.319440
-15979.902597 0.319615
-15925.565455 0.319790
-15882.356468 0.319965
-15880.508870 0.320140
-15830.530459 0.320315
-15818.126905 0.320490
-15812.656933 0.320665
-15799.904050 0.320841
-15775.888285 0.321016
-15768.060891 0.321191
-15767.210137 0.321366
-15744.285069 0.321541
-15725.602273 0.321716
-15716.665355 0.321891
-15686.483078 0.322067
-15669.610985 0.322242
-15661.771256 0.322417
-15649.066239 0.322592
-15627.979157 0.322767
-15551.184410 0.322942
-15542.865809 0.323117
-15538.690909 0.323292
-15537.795560 0.323468
-15507.682707 0.323643
-15506.600000 0.323818
-15495.190909 0.323993
-15486.906918 0.324168
-15480.970960 0.324343
-15470.618497 0.324518
-15418.408727 0.324694
-15397.098790 0.324869
-15393.544101 0.325044
-15377.802372 0.325219
-15342.447252 0.325394
-15335.006993 0.325569
-15327.859091 0.325744
-15269.338313 0.325919
-15245.850550 0.326095
-15237.710928 0.326270
-15237.332597 0.326445
-15213.912980 0.326620
-15193.232665 0.326795
-15185.754155 0.326970
-15164.080521 0.327145
-15159.178341 0.327320
-15130.337643 0.327496
-15126.017045 0.327671
-15112.352237 0.327846
-15044.019102 0.328021
-15024.655295 0.328196
-14962.818182 0.328371
-14950.218678 0.328546
-14930.544759 0.328722
-14865.612121 0.328897
-14862.096134 0.329072
-14779.051099 0.329247
-14747.247835 0.329422
-14702.966782 0.329597
-14693.914989 0.329772
-14664.995625 0.329947
-14647.230408 0.330123
-14645.863361 0.330298
-14616.094460 0.330473
-14608.176517 0.330648
-14534.986048 0.330823
-14507.729015 0.330998
-14504.860706 0.331173
-14476.229330 0.331349
-14458.303030 0.331524
-14408.611422 0.331699
-14377.212678 0.331874
-14347.413625 0.332049
-14326.282362 0.332224
-14324.829829 0.332399
-14302.403514 0.332574
-14295.174793 0.332750
-14253.955204 0.332925
-14249.277753 0.333100
-14225.913382 0.333275
-14211.700795 0.333450
-14171.096453 0.333625
-14160.327812 0.333800
-14117.556487 0.333975
-14068.189789 0.334151
-14046.988933 0.334326
-14041.538747 0.334501
-14035.388549 0.334676
-14013.922536 0.334851
-13981.208042 0.335026
-13979.127706 0.335201
-13952.884935 0.335377
-13946.355056 0.335552
-13943.267822 0.335727
-13939.505682 0.335902
-13920.749966 0.336077
-13916.573864 0.336252
-13912.721057 0.336427
-13892.631923 0.336602
-13866.213250 0.336778
-13854.113816 0.336953
-13749.215152 0.337128
-13714.208930 0.337303
-13670.671937 0.337478
-13667.986972 0.337653
-13658.436442 0.337828
-13626.734739 0.338004
-13614.581714 0.338179
-13561.828962 0.338354
-13559.219426 0.338529
-13532.883600 0.338704
-13522.333594 0.338879
-13495.719368 0.339054
-13492.984848 0.339229
-13487.520157 0.339405
-13421.296598 0.339580
-13417.152230 0.339755
-13392.987013 0.339930
-13378.168734 0.340105
-13359.431076 0.340280
-13358.499570 0.340455
-13358.216883 0.340630
-13349.344949 0.340806
-13341.989429 0.340981
-13312.690302 0.341156
-13286.884456 0.341331
-13278.855226 0.341506
-13230.211945 0.341681
-13200.603260 0.341856
-13198.955500 0.342032
-13182.176882 0.342207
-13172.779276 0.342382
-13158.696970 0.342557
-13149.067715 0.342732
-13130.318220 0.342907
-13125.935628 0.343082
-13113.929634 0.343257
-13102.517446 0.343433
-13091.764309 0.343608
-13086.855278 0.343783
-13077.060590 0.343958
-13073.556818 0.344133
-13054.103030 0.344308
-13045.132022 0.344483
-13044.645298 0.344658
-13028.542293 0.344834
-13009.276527 0.345009
-13005.927273 0.345184
-12991.981515 0.345359
-12926.472056 0.345534
-12902.545455 0.345709
-12900.528372 0.345884
-12899.468937 0.346060
-12895.552853 0.346235
-12884.736263 0.346410
-12861.678353 0.346585
-12822.124849 0.346760
-12793.090909 0.346935
-12788.006977 0.347110
-12757.935659 0.347285
-12754.755544 0.347461
-12736.968718 0.347636
-12734.909091 0.347811
-12691.287879 0.347986
-12688.084870 0.348161
-12687.089714 0.348336
-12682.562236 0.348511
-12675.166263 0.348687
-12634.362761 0.348862
-12612.000000 0.349037
-12557.052752 0.349212
-12540.606061 0.349387
-12514.992424 0.349562
-12513.625036 0.349737
-12489.671908 0.349912
-12474.875458 0.350088
-12403.509070 0.350263
-12391.845497 0.350438
-12357.901835 0.350613
-12345.899148 0.350788
-12321.290909 0.350963
-12289.369129 0.351138
-12279.404355 0.351313
-12231.612398 0.351489
-12179.529924 0.351664
-12175.655885 0.351839
-12124.104667 0.352014
-12123.184353 0.352189
-12106.026058 0.352364
-12105.562290 0.352539
-12085.269978 0.352715
-12040.005612 0.352890
-12030.592028 0.353065
-12014.923377 0.353240
-12009.066839 0.353415
-11986.851515 0.353590
-11984.026573 0.353765
-11978.112808 0.353940
-11958.490385 0.354116
-11915.226702 0.354291
-11899.987013 0.354466
-11884.110909 0.354641
-11870.538679 0.354816
-11863.626659 0.354991
-11862.399569 0.355166
-11835.919947 0.355342
-11806.224645 0.355517
-11798.185570 0.355692
-11797.504127 0.355867
-11791.579179 0.356042
-11738.752642 0.356217
-11728.915234 0.356392
-11725.097009 0.356567
-11723.866667 0.356743
-11700.745360 0.356918
-11680.895161 0.357093
-11667.202273 0.357268
-11627.007121 0.357443
-11621.176874 0.357618
-11595.512987 0.357793
-11593.153910 0.357968
-11585.009130 0.358144
-11584.147727 0.358319
-11534.874126 0.358494
-11526.847915 0.358669
-11498.157563 0.358844
-11492.314983 0.359019
-11478.990530 0.359194
-11450.577471 0.359370
-11429.286252 0.359545
-11429.278458 0.359720
-11418.687850 0.359895
-11409.915884 0.360070
-11405.541094 0.360245
-11388.583333 0.360420
-11366.613928 0.360595
-11356.850292 0.360771
-11351.348485 0.360946
-11348.394521 0.361121
-11332.106004 0.361296
-11320.946411 0.361471
-11309.962160 0.361646
-11289.353637 0.361821
-11269.627435 0.361996
-11259.936802 0.362172
-11250.520280 0.362347
-11185.260250 0.362522
-11182.026426 0.362697
-11142.801103 0.362872
-11141.905331 0.363047
-11140.215026 0.363222
-11138.533737 0.363398
-11134.890399 0.363573
-11134.628249 0.363748
-11082.029733 0.363923
-11075.965145 0.364098
-11052.663594 0.364273
-11023.196534 0.364448
-11000.173485 0.364623
-10963.031595 0.364799
-10961.199471 0.364974
-10950.243376 0.365149
-10937.362366 0.365324
-10917.585043 0.365499
-10915.731657 0.365674
-10907.423648 0.365849
-10830.108536 0.366025
-10826.250605 0.366200
-10825.416892 0.366375
-10800.000000 0.368476
-10731.313131 0.368651
-10698.395216 0.368827
-10687.843770 0.369002
-10670.852845 0.369177
-10668.167136 0.369352
-10664.579491 0.369527
-10664.456700 0.369702
-10658.147273 0.369877
-10649.913283 0.370053
-10635.230519 0.370228
-10581.818182 0.371454
-10517.586364 0.371629
-10517.302453 0.371804
-10478.774264 0.371979
-10363.636364 0.372855
-10345.794037 0.373030
-10330.022134 0.373205
-10273.628589 0.373380
-10257.585327 0.373555
-10242.168110 0.373730
-10233.244161 0.373905
-10228.336802 0.374081
-10199.768939 0.374256
-10193.539297 0.374431
-10182.176116 0.374606
-10168.776818 0.374781
-10145.454545 0.374956
-10075.077922 0.375131
-10075.068454 0.375306
-10055.837682 0.375482
-9996.227461 0.375657
-9981.633375 0.375832
-9968.770883 0.376007
-9927.272727 0.376708
-9907.199776 0.376883
-9905.235592 0.377058
-9899.911202 0.377233
-9850.611431 0.377408
-9815.424675 0.377583
-9781.982708 0.377758
-9781.070435 0.377933
-9709.154394 0.378109
-9709.090909 0.379335
-9657.841153 0.379510
-9614.835125 0.379685
-9600.316096 0.379860
-9562.138235 0.380035
-9541.339131 0.380210
-9533.661523 0.380385
-9532.927508 0.380560
-9528.467115 0.380736
-9490.909091 0.382137
-9487.277142 0.382312
-9469.600072 0.382487
-9465.498182 0.382662
-9451.250024 0.382837
-9451.170455 0.383012
-9444.001824 0.383187
-9427.824264 0.383363
-9383.160492 0.383538
-9344.190909 0.383713
-9272.727273 0.384238
-9188.791105 0.384413
-9151.437229 0.384588
-9135.987675 0.384764
-9134.920534 0.384939
-9127.778109 0.385114
-9124.463598 0.385289
-9054.545455 0.386165
-9051.698864 0.386340
-9025.938453 0.386515
-8999.901382 0.386690
-8993.888047 0.386865
-8944.729469 0.387040
-8931.254545 0.387215
-8931.066575 0.387391
-8909.753280 0.387566
-8908.598433 0.387741
-8905.172078 0.387916
-8874.010919 0.388091
-8850.779436 0.388266
-8836.363636 0.390718
-8818.504675 0.390893
-8773.717622 0.391068
-8763.273368 0.391243
-8762.688284 0.391419
-8722.280435 0.391594
-8709.395188 0.391769
-8707.538356 0.391944
-8688.634457 0.392119
-8618.181818 0.392995
-8598.475607 0.393170
-8596.391563 0.393345
-8592.489505 0.393520
-8568.493756 0.393695
-8471.714511 0.393870
-8468.003626 0.394046
-8464.790668 0.394221
-8455.098400 0.394396
-8429.713636 0.394571
-8426.069900 0.394746
-8418.892644 0.394921
-8408.323147 0.395096
-8400.000000 0.396147
-8370.451705 0.396322
-8307.921558 0.396497
-8302.769303 0.396673
-8289.875874 0.396848
-8254.765734 0.397023
-8188.393048 0.397198
-8181.818182 0.399299
-8134.143048 0.399475
-8127.166572 0.399650
-8072.954501 0.399825
-8057.665909 0.400000
-8057.355182 0.400175
-8017.335006 0.400350
-8010.584646 0.400525
-7994.957983 0.400701
-7963.636364 0.401751
-7955.285634 0.401926
-7953.718182 0.402102
-7953.121160 0.402277
-7925.100000 0.402452
-7845.943182 0.402627
-7839.849104 0.402802
-7822.383723 0.402977
-7816.699789 0.403152
-7748.153776 0.403327
-7745.454545 0.404203
-7719.924136 0.404378
-7640.912585 0.404553
-7629.495515 0.404729
-7606.223485 0.404904
-7606.042761 0.405079
-7592.752108 0.405254
-7569.073864 0.405429
-7527.272727 0.406480
-7483.248403 0.406655
-7481.630499 0.406830
-7477.555480 0.407005
-7439.594902 0.407180
-7410.254124 0.407356
-7378.179410 0.407531
-7334.873367 0.407706
-7331.194881 0.407881
-7330.864382 0.408056
-7309.090909 0.409457
-7290.271132 0.409632
-7285.774170 0.409807
-7285.507913 0.409982
-7252.586061 0.410158
-7251.424575 0.410333
-7246.964452 0.410508
-7191.210048 0.410683
-7171.095138 0.410858
-7169.561694 0.411033
-7153.817728 0.411208
-7090.909091 0.412785
-7016.197476 0.412960
-6969.318831 0.413135
-6947.381750 0.413310
-6937.522727 0.413485
-6912.106061 0.413660
-6897.938608 0.413835
-6875.295897 0.414011
-6872.727273 0.414186
-6849.077829 0.414361
-6810.917282 0.414536
-6783.205232 0.414711
-6767.579551 0.414886
-6763.640835 0.415061
-6762.811688 0.415236
-6734.144713 0.415412
-6654.545455 0.416988
-6610.202984 0.417163
-6605.847110 0.417338
-6598.980093 0.417513
-6567.163993 0.417688
-6565.954772 0.417863
-6544.220335 0.418039
-6540.634971 0.418214
-6521.558761 0.418389
-6463.329207 0.418564
-6436.363636 0.420140
-6433.076555 0.420315
-6407.889807 0.420490
-6386.477960 0.420665
-6380.437002 0.420841
-6345.431018 0.421016
-6337.528860 0.421191
-6279.380753 0.421366
-6277.929371 0.421541
-6273.410058 0.421716
-6245.508005 0.421891
-6239.622103 0.422067
-6229.957605 0.422242
-6218.181818 0.423818
-6179.363636 0.423993
-6124.766425 0.424168
-6106.082872 0.424343
-6080.072289 0.424518
-6057.422540 0.424694
-6047.971730 0.424869
-6040.257576 0.425044
-6035.164200 0.425219
-6019.898855 0.425394
-6007.377672 0.425569
-6000.000000 0.426270
-5993.221191 0.426445
-5977.855946 0.426620
-5963.529312 0.426795
-5953.081818 0.426970
-5931.253801 0.427145
-5909.104667 0.427320
-5903.882955 0.427496
-5897.191858 0.427671
-5844.303300 0.427846
-5812.587145 0.428021
-5810.158249 0.428196
-5808.351963 0.428371
-5787.330913 0.428546
-5781.818182 0.429597
-5771.153409 0.429772
-5759.387701 0.429947
-5733.693822 0.430123
-5728.332876 0.430298
-5719.318225 0.430473
-5685.439394 0.430648
-5681.772077 0.430823
-5656.959091 0.430998
-5628.815962 0.431173
-5607.492823 0.431349
-5599.569945 0.431524
-5563.636364 0.432750
-5548.984574 0.432925
-5546.567713 0.433100
-5528.469697 0.433275
-5512.386364 0.433450
-5494.945598 0.433625
-5481.278023 0.433800
-5477.650279 0.433975
-5451.119993 0.434151
-5443.783361 0.434326
-5404.048700 0.434501
-5345.454545 0.435902
-5255.760553 0.436077
-5248.432905 0.436252
-5223.759740 0.436427
-5218.424156 0.436602
-5210.952102 0.436778
-5191.584416 0.436953
-5143.292662 0.437128
-5127.272727 0.437303
-5110.111493 0.437478
-5099.693209 0.437653
-5023.045539 0.437828
-5013.904545 0.438004
-4957.997459 0.438179
-4952.575758 0.438354
-4925.395242 0.438529
-4923.298701 0.438704
-4909.090909 0.439930
-4876.754365 0.440105
-4857.171502 0.440280
-4854.087310 0.440455
-4833.340412 0.440630
-4829.227273 0.440806
-4802.936801 0.440981
-4792.076394 0.441156
-4727.709483 0.441331
-4721.930682 0.441506
-4707.467953 0.441681
-4704.866742 0.441856
-4690.909091 0.443082
-4665.525253 0.443257
-4649.756169 0.443433
-4647.797980 0.443608
-4602.469040 0.443783
-4595.147175 0.443958
-4563.616729 0.444133
-4537.700039 0.444308
-4530.781587 0.444483
-4521.918746 0.444658
-4472.727273 0.446060
-4457.487716 0.446235
-4439.581505 0.446410
-4437.446869 0.446585
-4429.888636 0.446760
-4384.191228 0.446935
-4370.331029 0.447110
-4354.670996 0.447285
-4318.344828 0.447461
-4280.882035 0.447636
-4272.965951 0.447811
-4268.035052 0.447986
-4254.545455 0.448687
-4237.575758 0.448862
-4213.460386 0.449037
-4199.800703 0.449212
-4153.894522 0.449387
-4115.300708 0.449562
-4107.284545 0.449737
-4049.157856 0.449912
-4036.363636 0.452539
-4017.661878 0.452715
-4007.109557 0.452890
-3991.319396 0.453065
-3987.298261 0.453240
-3971.785151 0.453415
-3968.709540 0.453590
-3958.392878 0.453765
-3953.900141 0.453940
-3944.037345 0.454116
-3943.950460 0.454291
-3938.984190 0.454466
-3922.571457 0.454641
-3902.205411 0.454816
-3887.627787 0.454991
-3887.579977 0.455166
-3878.668091 0.455342
-3829.325106 0.455517
-3818.181818 0.456567
-3786.603306 0.456743
-3764.590909 0.456918
-3734.898552 0.457093
-3719.500000 0.457268
-3709.408968 0.457443
-3696.187085 0.457618
-3667.547552 0.457793
-3661.762987 0.457968
-3656.033283 0.458144
-3654.522727 0.458319
-3653.740909 0.458494
-3650.487209 0.458669
-3649.677457 0.458844
-3633.965142 0.459019
-3629.242424 0.459194
-3625.297727 0.459370
-3600.000000 0.460771
-3594.001623 0.460946
-3560.377314 0.461121
-3558.112692 0.461296
-3555.010698 0.461471
-3552.083109 0.461646
-3550.192208 0.461821
-3540.220455 0.461996
-3536.698417 0.462172
-3385.789628 0.462347
-3382.556801 0.462522
-3382.504031 0.462697
-3381.818182 0.464098
-3352.430194 0.464273
-3313.439552 0.464448
-3297.907895 0.464623
-3281.637561 0.464799
-3214.058356 0.464974
-3204.671089 0.465149
-3184.024005 0.465324
-3171.788636 0.465499
-3163.636364 0.466900
-3128.938067 0.467075
-3108.872089 0.467250
-3053.724835 0.467426
-3041.806818 0.467601
-3037.214652 0.467776
-2986.010953 0.467951
-2985.515884 0.468126
-2982.463203 0.468301
-2971.286965 0.468476
-2959.590356 0.468651
-2956.127040 0.468827
-2945.454545 0.470228
-2934.448448 0.470403
-2930.238542 0.470578
-2925.950000 0.470753
-2919.587089 0.470928
-2915.321866 0.471103
-2913.570387 0.471278
-2903.962363 0.471454
-2902.682556 0.471629
-2894.184848 0.471804
-2889.136843 0.471979
-2871.367239 0.472154
-2842.092037 0.472329
-2821.295594 0.472504
-2815.851619 0.472680
-2796.235555 0.472855
-2772.818294 0.473030
-2769.045874 0.473205
-2750.306840 0.473380
-2727.272727 0.474781
-2707.272727 0.474956
-2704.318182 0.475131
-2686.018600 0.475306
-2685.153096 0.475482
-2651.878455 0.475657
-2643.867842 0.475832
-2594.181818 0.476007
-2590.291031 0.476182
-2583.146820 0.476357
-2554.320273 0.476532
-2524.459955 0.476708
-2509.090909 0.477758
-2506.340909 0.477933
-2495.130099 0.478109
-2485.775000 0.478284
-2468.489455 0.478459
-2461.969697 0.478634
-2407.515874 0.478809
-2351.190647 0.478984
-2348.586456 0.479159
-2347.714286 0.479335
-2330.328228 0.479510
-2291.074759 0.479685
-2290.909091 0.481261
-2245.292361 0.481436
-2242.927883 0.481611
-2223.459699 0.481786
-2216.062500 0.481961
-2210.623537 0.482137
-2209.712198 0.482312
-2199.383499 0.482487
-2180.385092 0.482662
-2171.559668 0.482837
-2135.250000 0.483012
-2131.508982 0.483187
-2129.514069 0.483363
-2076.041379 0.483538
-2073.761835 0.483713
-2072.727273 0.484588
-2042.935217 0.484764
-2015.083282 0.484939
-2013.332675 0.485114
-1996.519603 0.485289
-1982.481818 0.485464
-1978.832933 0.485639
-1970.266011 0.485814
-1960.699583 0.485989
-1957.865232 0.486165
-1954.301801 0.486340
-1919.747475 0.486515
-1914.915584 0.486690
-1897.600867 0.486865
-1865.051061 0.487040
-1854.545455 0.488441
-1846.898966 0.488616
-1825.724059 0.488792
-1803.030043 0.488967
-1800.489594 0.489142
-1760.403097 0.489317
-1757.827463 0.489492
-1726.189370 0.489667
-1697.517657 0.489842
-1683.784848 0.490018
-1680.217745 0.490193
-1675.932419 0.490368
-1656.663386 0.490543
-1637.298681 0.490718
-1636.363636 0.491944
-1625.294444 0.492119
-1624.657061 0.492294
-1618.648915 0.492469
-1606.796955 0.492644
-1600.604188 0.492820
-1591.691399 0.492995
-1582.435283 0.493170
-1556.000758 0.493345
-1544.409091 0.493520
-1540.613636 0.493695
-1539.750000 0.493870
-1537.606767 0.494046
-1534.083769 0.494221
-1531.792007 0.494396
-1519.785339 0.494571
-1519.110555 0.494746
-1510.420858 0.494921
-1501.002645 0.495096
-1497.109377 0.495271
-1495.111390 0.495447
-1479.386674 0.495622
-1478.405725 0.495797
-1477.231602 0.495972
-1472.853499 0.496147
-1469.545455 0.496322
-1467.412600 0.496497
-1442.266362 0.496673
-1440.438135 0.496848
-1436.584868 0.497023
-1422.688700 0.497198
-1418.181818 0.500175
-1392.093081 0.500350
-1384.835968 0.500525
-1375.048419 0.500701
-1363.649351 0.500876
-1346.363467 0.501051
-1346.253324 0.501226
-1346.027397 0.501401
-1332.340124 0.501576
-1327.675371 0.501751
-1320.170879 0.501926
-1318.424242 0.502102
-1308.912539 0.502277
-1305.549587 0.502452
-1296.943681 0.502627
-1285.180380 0.502802
-1270.951175 0.502977
-1261.945573 0.503152
-1255.907384 0.503327
-1254.185095 0.503503
-1249.700514 0.503678
-1239.637859 0.503853
-1236.434343 0.504028
-1200.000000 0.504904
-1175.350000 0.505079
-1163.536800 0.505254
-1159.571232 0.505429
-1146.228816 0.505604
-1140.686147 0.505779
-1134.348279 0.505954
-1120.493381 0.506130
-1117.730847 0.506305
-1111.269786 0.506480
-1104.111280 0.506655
-1103.711638 0.506830
-1091.340909 0.507005
-1070.875284 0.507180
-1070.339163 0.507356
-1068.957645 0.507531
-1064.674289 0.507706
-1060.711111 0.507881
-1052.298034 0.508056
-1042.055320 0.508231
-1031.571584 0.508406
-1025.827940 0.508581
-1021.936320 0.508757
-985.877743 0.508932
-981.818182 0.510508
-976.283591 0.510683
-975.612629 0.510858
-973.608885 0.511033
-972.574530 0.511208
-967.691672 0.511384
-967.221793 0.511559
-943.189887 0.511734
-928.524793 0.511909
-919.271216 0.512084
-901.914300 0.512259
-893.305647 0.512434
-885.344888 0.512609
-876.578045 0.512785
-874.831192 0.512960
-871.766207 0.513135
-865.002420 0.513310
-864.022438 0.513485
-850.040679 0.513660
-843.597893 0.513835
-830.277488 0.514011
-827.710148 0.514186
-808.108026 0.514361
-806.281476 0.514536
-797.916667 0.514711
-783.998373 0.514886
-780.941369 0.515061
-769.424612 0.515236
-763.636364 0.517513
-759.607121 0.517688
-759.329810 0.517863
-744.063637 0.518039
-735.966836 0.518214
-690.704047 0.518389
-665.555556 0.518564
-661.417990 0.518739
-633.795366 0.518914
-615.349335 0.519089
-591.854545 0.519264
-566.708917 0.519440
-562.517700 0.519615
-558.483683 0.519790
-552.400491 0.519965
-545.454545 0.520841
-535.583397 0.521016
-535.134029 0.521191
-515.571654 0.521366
-496.944908 0.521541
-490.602141 0.521716
-483.385248 0.521891
-481.722245 0.522067
-480.606977 0.522242
-468.703067 0.522417
-466.013963 0.522592
-443.271605 0.522767
-434.931941 0.522942
-434.063284 0.523117
-432.086441 0.523292
-430.523778 0.523468
-429.531184 0.523643
-390.286900 0.523818
-384.002502 0.523993
-369.042469 0.524168
-368.819007 0.524343
-367.184040 0.524518
-336.454186 0.524694
-335.115760 0.524869
-327.272727 0.526095
-317.702833 0.526270
-297.111777 0.526445
-286.383800 0.526620
-251.223578 0.526795
-235.395117 0.526970
-216.256130 0.527145
-215.454545 0.527320
-204.120498 0.527496
-199.533800 0.527671
-192.364248 0.527846
-175.346323 0.528021
-168.638488 0.528196
-162.967674 0.528371
-159.947640 0.528546
-151.553694 0.528722
-132.643939 0.528897
-125.463511 0.529072
-109.090909 0.530823
-89.329870 0.530998
-74.949091 0.531173
-71.069178 0.531349
-65.508485 0.531524
39.264871 0.531699
61.459868 0.531874
63.426177 0.532049
78.433632 0.532224
83.989121 0.532399
87.222608 0.532574
88.678273 0.532750
109.090909 0.533975
110.325089 0.534151
110.537126 0.534326
116.218611 0.534501
117.855897 0.534676
157.352649 0.534851
193.316787 0.535026
243.668449 0.535201
244.789532 0.535377
262.606061 0.535552
279.311121 0.535727
284.237959 0.535902
288.917907 0.536077
291.795955 0.536252
297.522727 0.536427
310.215152 0.536602
324.621922 0.536778
327.272727 0.538354
328.843624 0.538529
335.324477 0.538704
342.526645 0.538879
356.104069 0.539054
365.000881 0.539229
384.397969 0.539405
389.682036 0.539580
389.920690 0.539755
412.257216 0.539930
415.005929 0.540105
423.361578 0.540280
430.469697 0.540455
449.844641 0.540630
453.903896 0.540806
455.321407 0.540981
463.727273 0.541156
468.959848 0.541331
484.703837 0.541506
496.159091 0.541681
517.205438 0.541856
527.705416 0.542032
530.579014 0.542207
531.588745 0.542382
544.365169 0.542557
545.454545 0.544834
573.091258 0.545009
577.176602 0.545184
590.717172 0.545359
610.460140 0.545534
617.873244 0.545709
636.121876 0.545884
638.348641 0.546060
662.616486 0.546235
667.041927 0.546410
667.774685 0.546585
680.443574 0.546760
680.757261 0.546935
694.741563 0.547110
699.831668 0.547285
710.597872 0.547461
716.400929 0.547636
721.727767 0.547811
724.745784 0.547986
729.564230 0.548161
763.636364 0.549737
792.671628 0.549912
818.455201 0.550088
831.919557 0.550263
838.429006 0.550438
865.045449 0.550613
871.939432 0.550788
874.389324 0.550963
882.697775 0.551138
884.604743 0.551313
904.633028 0.551489
912.457108 0.551664
915.339166 0.551839
917.534848 0.552014
928.571076 0.552189
937.381200 0.552364
955.061150 0.552539
981.818182 0.553065
1004.812003 0.553240
1031.874789 0.553415
1042.048091 0.553590
1042.525884 0.553765
1064.000800 0.553940
1081.973611 0.554116
1091.403693 0.554291
1094.986452 0.554466
1104.437592 0.554641
1114.651408 0.554816
1120.590416 0.554991
1128.504789 0.555166
1150.424996 0.555342
1153.519685 0.555517
1158.550665 0.555692
1160.778203 0.555867
1170.897856 0.556042
1178.418687 0.556217
1183.812905 0.556392
1194.000854 0.556567
1200.000000 0.557093
1202.382070 0.557268
1218.806277 0.557443
1229.333246 0.557618
1250.905455 0.557793
1262.084865 0.557968
1264.663814 0.558144
1267.397233 0.558319
1291.924242 0.558494
1300.542177 0.558669
1302.859820 0.558844
1303.298699 0.559019
1307.154897 0.559194
1319.326251 0.559370
1323.416055 0.559545
1327.472787 0.559720
1330.749277 0.559895
1332.915508 0.560070
1336.223857 0.560245
1353.925134 0.560420
1372.206822 0.560595
1372.238636 0.560771
1396.627298 0.560946
1406.203636 0.561121
1418.181818 0.562522
1424.178512 0.562697
1459.685781 0.562872
1487.142427 0.563047
1494.975512 0.563222
1507.140666 0.563398
1518.466990 0.563573
1518.981678 0.563748
1525.989921 0.563923
1528.557106 0.564098
1546.545455 0.564273
1564.509933 0.564448
1586.039489 0.564623
1636.363636 0.566025
1642.923493 0.566200
1643.315424 0.566375
1661.135029 0.566550
1669.136364 0.566725
1675.499535 0.566900
1691.890664 0.567075
1693.935552 0.567250
1714.721608 0.567426
1720.421146 0.567601
1724.116769 0.567776
1724.463143 0.567951
1734.806314 0.568126
1740.906669 0.568301
1748.748370 0.568476
1753.757576 0.568651
1764.232804 0.568827
1770.873847 0.569002
1771.183776 0.569177
1773.457043 0.569352
1821.884358 0.569527
1854.545455 0.570753
1875.982559 0.570928
1897.163390 0.571103
1904.881523 0.571278
1913.780691 0.571454
1922.928565 0.571629
1925.843939 0.571804
1966.046527 0.571979
1976.285859 0.572154
1978.126671 0.572329
2010.698199 0.572504
2015.433824 0.572680
2031.989542 0.572855
2035.239319 0.573030
2045.652174 0.573205
2072.727273 0.574081
2077.464646 0.574256
2101.109805 0.574431
2103.842553 0.574606
2115.418331 0.574781
2118.357332 0.574956
2120.770578 0.575131
2123.054588 0.575306
2136.655009 0.575482
2154.497989 0.575657
2156.909091 0.575832
2165.155219 0.576007
2165.905051 0.576182
2173.054545 0.576357
2182.397219 0.576532
2188.816524 0.576708
2193.763561 0.576883
2195.981074 0.577058
2221.718744 0.577233
2271.051965 0.577408
2290.909091 0.578984
2334.551303 0.579159
2341.797409 0.579335
2362.212014 0.579510
2384.181818 0.579685
2388.897249 0.579860
2395.631146 0.580035
2403.312308 0.580210
2416.610584 0.580385
2445.647581 0.580560
2475.454545 0.580736
2489.966393 0.580911
2509.090909 0.583012
2521.236126 0.583187
2525.695337 0.583363
2617.944713 0.583538
2621.693615 0.583713
2647.249345 0.583888
2656.680519 0.584063
2672.691136 0.584238
2673.942253 0.584413
2678.495824 0.584588
2692.163506 0.584764
2705.128590 0.584939
2710.672727 0.585114
2727.272727 0.586865
2745.414557 0.587040
2761.797619 0.587215
2791.265483 0.587391
2800.071971 0.587566
2825.248976 0.587741
2834.855478 0.587916
2845.290909 0.588091
2848.709946 0.588266
2861.488253 0.588441
2896.893085 0.588616
2929.118784 0.588792
2933.655835 0.588967
2944.281385 0.589142
2945.454545 0.590718
2948.551515 0.590893
2967.608625 0.591068
3018.790077 0.591243
3020.412802 0.591419
3032.440996 0.591594
3046.356255 0.591769
3115.611541 0.591944
3142.790095 0.592119
3155.217662 0.592294
3163.636364 0.593170
3200.025066 0.593345
3227.045455 0.593520
3289.815482 0.593695
3293.207263 0.593870
3296.427132 0.594046
3302.003036 0.594221
3320.282138 0.594396
3321.909091 0.594571
3344.005199 0.594746
3379.394406 0.594921
3381.818182 0.596322
3409.636364 0.596497
3437.446201 0.596673
3444.135668 0.596848
3445.146959 0.597023
3449.900702 0.597198
3453.725715 0.597373
3453.929478 0.597548
3467.375261 0.597723
3470.261163 0.597898
3477.063340 0.598074
3479.588440 0.598249
3490.260101 0.598424
3494.417749 0.598599
3497.156003 0.598774
3507.462953 0.598949
3513.895333 0.599124
3518.513373 0.599299
3539.708157 0.599475
3543.374974 0.599650
3600.000000 0.600701
3617.839827 0.600876
3631.426306 0.601051
3635.226611 0.601226
3642.987013 0.601401
3676.986875 0.601576
3699.239973 0.601751
3706.167807 0.601926
3708.590909 0.602102
3717.674270 0.602277
3719.291518 0.602452
3759.401515 0.602627
3760.185679 0.602802
3769.366607 0.602977
3818.181818 0.604378
3879.172081 0.604553
3879.469029 0.604729
3885.248740 0.604904
3903.160820 0.605079
3924.668182 0.605254
3957.597680 0.605429
3970.526506 0.605604
3998.831169 0.605779
4036.363636 0.606655
4052.313113 0.606830
4061.600963 0.607005
4067.048951 0.607180
4068.203207 0.607356
4069.100000 0.607531
4078.390374 0.607706
4113.953437 0.607881
4162.980519 0.608056
4165.816563 0.608231
4174.469037 0.608406
4193.256303 0.608581
4197.866485 0.608757
4199.867624 0.608932
4203.529219 0.609107
4213.833643 0.609282
4233.208101 0.609457
4254.545455 0.610158
4306.699292 0.610333
4350.002223 0.610508
4368.791444 0.610683
4390.497835 0.610858
4420.117965 0.611033
4426.357518 0.611208
4446.685511 0.611384
4469.480749 0.611559
4472.727273 0.612084
4486.231623 0.612259
4538.928030 0.612434
4539.847217 0.612609
4562.108446 0.612785
4571.894065 0.612960
4592.803280 0.613135
4606.226061 0.613310
4650.372886 0.613485
4670.785386 0.613660
4690.909091 0.614886
4691.984147 0.615061
4762.561389 0.615236
4806.481362 0.615412
4819.596811 0.615587
4909.090909 0.617338
4931.424242 0.617513
4933.288766 0.617688
4964.326716 0.617863
4997.667873 0.618039
4999.745455 0.618214
5040.879756 0.618389
5067.030150 0.618564
5086.553030 0.618739
5127.272727 0.619440
5167.998415 0.619615
5174.812804 0.619790
5186.416667 0.619965
5199.022727 0.620140
5214.069091 0.620315
5233.381804 0.620490
5273.400275 0.620665
5274.079787 0.620841
5274.536404 0.621016
5282.208383 0.621191
5330.454545 0.621366
5345.134007 0.621541
5345.454545 0.622767
5352.551684 0.622942
5372.178116 0.623117
5413.380303 0.623292
5422.793763 0.623468
5444.441136 0.623643
5459.525643 0.623818
5480.916563 0.623993
5480.937211 0.624168
5559.006299 0.624343
5563.636364 0.625394
5591.216078 0.625569
5620.886364 0.625744
5646.056991 0.625919
5653.008555 0.626095
5680.632874 0.626270
5706.991012 0.626445
5710.022727 0.626620
5719.162937 0.626795
5743.528508 0.626970
5756.713185 0.627145
5758.221617 0.627320
5781.818182 0.628371
5783.328719 0.628546
5787.386972 0.628722
5809.027852 0.628897
5813.323579 0.629072
5818.099778 0.629247
5820.709091 0.629422
5831.856675 0.629597
5835.690476 0.629772
5838.218182 0.629947
5881.865801 0.630123
5901.552748 0.630298
5901.841088 0.630473
5913.320445 0.630648
5930.727273 0.630823
5944.699241 0.630998
5958.659091 0.631173
5959.141013 0.631349
6000.000000 0.631524
6008.425235 0.631699
6090.534933 0.631874
6091.225892 0.632049
6119.452887 0.632224
6123.856553 0.632399
6182.275974 0.632574
6216.336922 0.632750
6218.181818 0.634676
6253.723985 0.634851
6267.666667 0.635026
6273.147802 0.635201
6312.595099 0.635377
6329.860713 0.635552
6378.767123 0.635727
6398.344861 0.635902
6436.363636 0.636427
6464.600632 0.636602
6477.979113 0.636778
6484.281742 0.636953
6502.600446 0.637128
6520.207792 0.637303
6535.237217 0.637478
6536.758209 0.637653
6551.546605 0.637828
6570.084572 0.638004
6587.569881 0.638179
6654.545455 0.639580
6676.045455 0.639755
6725.529730 0.639930
6749.631300 0.640105
6753.862579 0.640280
6791.173008 0.640455
6818.173521 0.640630
6822.319327 0.640806
6858.051584 0.640981
6872.727273 0.642207
6897.838471 0.642382
6916.974107 0.642557
6929.233411 0.642732
6992.772727 0.642907
6997.139853 0.643082
7013.216047 0.643257
7029.256585 0.643433
7033.436320 0.643608
7042.898393 0.643783
7066.917749 0.643958
7090.909091 0.645009
7098.880451 0.645184
7136.984848 0.645359
7144.684728 0.645534
7187.573036 0.645709
7212.341818 0.645884
7219.543280 0.646060
7229.984848 0.646235
7239.298116 0.646410
7257.650760 0.646585
7259.134575 0.646760
7271.099812 0.646935
7309.090909 0.648336
7354.893939 0.648511
7373.654761 0.648687
7401.909091 0.648862
7425.996970 0.649037
7445.380931 0.649212
7456.642686 0.649387
7469.429935 0.649562
7488.111660 0.649737
7502.239647 0.649912
7527.272727 0.650788
7535.079686 0.650963
7539.379179 0.651138
7551.111720 0.651313
7558.545455 0.651489
7569.038105 0.651664
7575.483188 0.651839
7577.031515 0.652014
7591.349598 0.652189
7592.625561 0.652364
7601.446005 0.652539
7604.379224 0.652715
7668.014242 0.652890
7715.868755 0.653065
7717.521449 0.653240
7725.632874 0.653415
7730.909361 0.653590
7745.454545 0.654116
7775.319481 0.654291
7868.288053 0.654466
7875.849852 0.654641
7951.608443 0.654816
7963.636364 0.655517
7979.589432 0.655692
8013.373443 0.655867
8067.255965 0.656042
8086.720890 0.656217
8112.687879 0.656392
8118.552931 0.656567
8120.906543 0.656743
8128.449436 0.656918
8181.818182 0.658144
8234.056744 0.658319
8244.001936 0.658494
8245.439546 0.658669
8248.130665 0.658844
8300.545455 0.659019
8315.436364 0.659194
8327.947839 0.659370
8332.686783 0.659545
8351.629793 0.659720
8372.160899 0.659895
8400.000000 0.660595
8422.170778 0.660771
8431.054804 0.660946
8458.384615 0.661121
8485.404743 0.661296
8517.797506 0.661471
8549.243363 0.661646
8560.925822 0.661821
8560.931515 0.661996
8618.181818 0.663047
8632.822478 0.663222
8651.398515 0.663398
8683.966264 0.663573
8687.402705 0.663748
8770.029824 0.663923
8786.369389 0.664098
8824.272727 0.664273
8836.363636 0.664974
8839.672727 0.665149
8895.261689 0.665324
8938.394308 0.665499
8956.273105 0.665674
8958.044088 0.665849
8976.578890 0.666025
8989.130866 0.666200
8993.246430 0.666375
9015.055965 0.666550
9015.250000 0.666725
9054.545455 0.667250
9069.928571 0.667426
9195.552748 0.667601
9207.004103 0.667776
9220.016921 0.667951
9272.727273 0.669002
9273.045427 0.669177
9284.276923 0.669352
9338.251515 0.669527
9382.732077 0.669702
9461.350392 0.669877
9473.779904 0.670053
9479.214286 0.670228
9490.909091 0.671278
9523.031119 0.671454
9530.392068 0.671629
9594.980392 0.671804
9620.713981 0.671979
9625.923377 0.672154
9645.124875 0.672329
9650.906587 0.672504
9658.375758 0.672680
9676.244461 0.672855
9705.914154 0.673030
9709.090909 0.674081
9884.414593 0.674256
9900.005878 0.674431
9927.272727 0.675131
9972.644929 0.675306
9994.462451 0.675482
10018.395262 0.675657
10135.090909 0.675832
10145.454545 0.676883
10188.260896 0.677058
10218.105073 0.677233
10271.856944 0.677408
10304.252980 0.677583
10319.993506 0.677758
10330.366870 0.677933
10342.317497 0.678109
10363.636364 0.679159
10369.697464 0.679335
10419.200648 0.679510
10420.665558 0.679685
10435.168485 0.679860
10440.765086 0.680035
10497.839413 0.680210
10530.410560 0.680385
10539.484174 0.680560
10567.229475 0.680736
10572.015184 0.680911
10581.818182 0.681961
10636.715827 0.682137
10649.443581 0.682312
10672.948778 0.682487
10695.754545 0.682662
10715.355412 0.682837
10723.302703 0.683012
10727.638012 0.683187
10773.643590 0.683363
10800.000000 0.685114
10860.043605 0.685289
10863.556906 0.685464
10893.249733 0.685639
10905.356061 0.685814
10913.356143 0.685989
10925.988779 0.686165
10975.766021 0.686340
10983.192673 0.686515
11041.484182 0.686690
11074.565252 0.686865
11075.064004 0.687040
11092.929354 0.687215
11099.915611 0.687391
11116.534759 0.687566
11170.044263 0.687741
11172.649559 0.687916
11188.375804 0.688091
11190.454545 0.688266
11224.251631 0.688441
11235.512827 0.688616
11247.765156 0.688792
11250.233586 0.688967
11251.956383 0.689142
11255.687243 0.689317
11273.769144 0.689492
11293.805872 0.689667
11300.303451 0.689842
11320.494867 0.690018
11355.783236 0.690193
11358.350704 0.690368
11375.273869 0.690543
11382.832900 0.690718
11413.762121 0.690893
11434.431818 0.691068
11441.515906 0.691243
11460.094507 0.691419
11461.170455 0.691594
11478.824531 0.691769
11491.693975 0.691944
11494.689210 0.692119
11500.292208 0.692294
11569.774240 0.692469
11572.420046 0.692644
11575.227132 0.692820
11594.022711 0.692995
11597.198820 0.693170
11683.858852 0.693345
11801.041333 0.693520
11804.168427 0.693695
11832.721573 0.693870
11839.167632 0.694046
11858.126288 0.694221
11930.166996 0.694396
11934.265152 0.694571
11937.028546 0.694746
11954.693676 0.694921
11969.013139 0.695096
11996.083153 0.695271
12007.385566 0.695447
12018.709091 0.695622
12022.772727 0.695797
12047.969754 0.695972
12143.264253 0.696147
12161.311880 0.696322
12162.104116 0.696497
12189.812905 0.696673
12272.036962 0.696848
12287.309410 0.697023
12304.395023 0.697198
12354.500725 0.697373
12364.374570 0.697548
12372.447455 0.697723
12452.921717 0.697898
12527.217526 0.698074
12540.573844 0.698249
12600.800112 0.698424
12620.500849 0.698599
12623.922078 0.698774
12634.501999 0.698949
12653.816037 0.699124
12661.443951 0.699299
12685.157205 0.699475
12701.524305 0.699650
12717.264732 0.699825
12725.650216 0.700000
12735.862529 0.700175
12755.148013 0.700350
12788.901879 0.700525
12798.333406 0.700701
12823.286131 0.700876
12827.035766 0.701051
12837.024169 0.701226
12917.000000 0.701401
12917.981586 0.701576
12970.790287 0.701751
12981.134999 0.701926
13015.602389 0.702102
13101.675458 0.702277
13104.181818 0.702452
13131.266259 0.702627
13139.397530 0.702802
13148.071287 0.702977
13163.589943 0.703152
13164.630475 0.703327
13168.497337 0.703503
13175.434416 0.703678
13226.980721 0.703853
13237.231200 0.704028
13245.466899 0.704203
13256.335194 0.704378
13259.935876 0.704553
13326.828248 0.704729
13375.102082 0.704904
13380.231368 0.705079
13415.953682 0.705254
13465.250802 0.705429
13468.696076 0.705604
13488.123880 0.705779
13493.513369 0.705954
13505.990729 0.706130
13516.078598 0.706305
13528.718966 0.706480
13541.544641 0.706655
13549.796159 0.706830
13553.945041 0.707005
13601.234616 0.707180
13629.846698 0.707356
13640.453989 0.707531
13651.455428 0.707706
13669.274817 0.707881
13681.363147 0.708056
13687.666494 0.708231
13707.625950 0.708406
13725.627186 0.708581
13727.966999 0.708757
13769.485718 0.708932
13791.219713 0.709107
13801.334965 0.709282
13816.368447 0.709457
13832.243043 0.709632
13835.413108 0.709807
13835.490206 0.709982
13857.370985 0.710158
13864.212121 0.710333
13868.736364 0.710508
13870.360609 0.710683
13878.944535 0.710858
13903.727273 0.711033
13912.406242 0.711208
13948.506494 0.711384
13971.378819 0.711559
13992.344071 0.711734
13992.568305 0.711909
14002.650758 0.712084
14028.073593 0.712259
14046.993506 0.712434
14056.992536 0.712609
14069.181818 0.712785
14112.380931 0.712960
14134.508086 0.713135
14150.757576 0.713310
14165.482381 0.713485
14181.275874 0.713660
14235.637618 0.713835
14249.000243 0.714011
14259.782175 0.714186
14268.856582 0.714361
14273.590794 0.714536
14303.424335 0.714711
14409.061580 0.714886
14431.950713 0.715061
14463.139281 0.715236
14528.507071 0.715412
14538.020958 0.715587
14569.685589 0.715762
14601.166167 0.715937
14610.586741 0.716112
14616.991789 0.716287
14621.459253 0.716462
14632.583147 0.716637
14661.409982 0.716813
14683.771836 0.716988
14775.507331 0.717163
14813.616815 0.717338
14840.065876 0.717513
14861.633294 0.717688
14872.996970 0.717863
14893.930540 0.718039
14914.756853 0.718214
14954.287953 0.718389
14985.121531 0.718564
14987.084416 0.718739
15003.502285 0.718914
15064.201425 0.719089
15137.839344 0.719264
15140.773266 0.719440
15141.122291 0.719615
15159.501134 0.719790
15172.581794 0.719965
15244.170493 0.720140
15315.756917 0.720315
15378.966809 0.720490
15410.274535 0.720665
15451.815959 0.720841
15469.780646 0.721016
15471.581818 0.721191
15480.002887 0.721366
15492.704762 0.721541
15512.898368 0.721716
15513.640034 0.721891
15514.735558 0.722067
15529.461780 0.722242
15541.848204 0.722417
15586.863121 0.722592
15615.701536 0.722767
15642.001509 0.722942
15685.137879 0.723117
15689.379346 0.723292
15724.384458 0.723468
15765.167204 0.723643
15766.478930 0.723818
15786.947758 0.723993
15795.708577 0.724168
15813.355315 0.724343
15815.557252 0.724518
15822.503299 0.724694
15823.977273 0.724869
15863.693646 0.725044
15892.275568 0.725219
15906.985283 0.725394
15924.464762 0.725569
15943.841229 0.725744
15953.643103 0.725919
16017.877752 0.726095
16051.068250 0.726270
16068.531634 0.726445
16098.748401 0.726620
16138.307335 0.726795
16148.868508 0.726970
16148.928152 0.727145
16160.501263 0.727320
16171.474164 0.727496
16195.340006 0.727671
16213.699154 0.727846
16219.436364 0.728021
16223.510345 0.728196
16230.903896 0.728371
16238.946213 0.728546
16286.990909 0.728722
16299.904037 0.728897
16325.812088 0.729072
16335.095356 0.729247
16384.600446 0.729422
16433.396259 0.729597
16458.342656 0.729772
16462.275617 0.729947
16480.517606 0.730123
16486.100425 0.730298
16496.952014 0.730473
16512.433155 0.730648
16520.340368 0.730823
16530.184374 0.730998
16540.788301 0.731173
16560.900568 0.731349
16576.547628 0.731524
16588.611986 0.731699
16645.823785 0.731874
16649.253975 0.732049
16654.194835 0.732224
16669.277317 0.732399
16689.511962 0.732574
16736.195286 0.732750
16762.863082 0.732925
16776.294767 0.733100
16793.697834 0.733275
16796.426821 0.733450
16830.375548 0.733625
16904.819872 0.733800
16927.059583 0.733975
16952.157722 0.734151
16976.406841 0.734326
17000.570080 0.734501
17016.359056 0.734676
17028.343082 0.734851
17153.630781 0.735026
17155.245455 0.735201
17167.118345 0.735377
17179.548920 0.735552
17218.075142 0.735727
17223.743939 0.735902
17235.510676 0.736077
17287.085155 0.736252
17290.400491 0.736427
17320.613636 0.736602
17337.803332 0.736778
17340.342857 0.736953
17349.061924 0.737128
17351.105686 0.737303
17359.095132 0.737478
17422.578546 0.737653
17454.151971 0.737828
17465.722222 0.738004
17473.292495 0.738179
17503.645194 0.738354
17542.109368 0.738529
17543.911790 0.738704
17552.362742 0.738879
17552.691536 0.739054
17554.525050 0.739229
17594.785146 0.739405
17669.982508 0.739580
17690.260292 0.739755
17730.311128 0.739930
17782.019763 0.740105
17802.939364 0.740280
17816.730769 0.740455
17853.982598 0.740630
17870.323295 0.740806
17896.400000 0.740981
17907.534407 0.741156
17929.445144 0.741331
17936.403627 0.741506
17948.527038 0.741681
17948.552448 0.741856
17976.030302 0.742032
17981.136865 0.742207
17991.687080 0.742382
18063.620322 0.742557
18073.360643 0.742732
18082.622143 0.742907
18112.788467 0.743082
18128.030603 0.743257
18176.371446 0.743433
18192.526812 0.743608
18194.344108 0.743783
18226.306600 0.743958
18237.155115 0.744133
18241.273787 0.744308
18273.651196 0.744483
18275.965209 0.744658
18332.564394 0.744834
18436.962919 0.745009
18458.572958 0.745184
18472.911374 0.745359
18509.701776 0.745534
18549.450017 0.745709
18569.553009 0.745884
18572.355725 0.746060
18601.421527 0.746235
18623.923904 0.746410
18636.974136 0.746585
18656.772953 0.746760
18673.509520 0.746935
18698.125240 0.747110
18753.480674 0.747285
18759.126292 0.747461
18835.157925 0.747636
18837.747087 0.747811
18851.315152 0.747986
18872.734091 0.748161
18979.293081 0.748336
18981.220384 0.748511
19029.823970 0.748687
19036.777625 0.748862
19038.472446 0.749037
19072.467635 0.749212
19076.283998 0.749387
19137.901976 0.749562
19206.213414 0.749737
19220.287347 0.749912
19244.570778 0.750088
19316.699537 0.750263
19322.763556 0.750438
19416.019546 0.750613
19508.994627 0.750788
19542.386058 0.750963
19556.127273 0.751138
19613.086270 0.751313
19739.971151 0.751489
19759.430819 0.751664
19768.685365 0.751839
19777.296911 0.752014
19838.325646 0.752189
19884.248550 0.752364
19910.119734 0.752539
19913.716068 0.752715
19951.023302 0.752890
19978.791744 0.753065
19985.027314 0.753240
20008.791583 0.753415
20107.636364 0.753590
20153.790909 0.753765
20155.734709 0.753940
20164.606061 0.754116
20272.549385 0.754291
20293.417207 0.754466
20372.480575 0.754641
20475.476471 0.754816
20484.241543 0.754991
20493.364171 0.755166
20524.200529 0.755342
20559.911327 0.755517
20562.107199 0.755692
20618.180966 0.755867
20662.871653 0.756042
20694.818182 0.756217
20705.849083 0.756392
20718.678932 0.756567
20754.052912 0.756743
20797.650751 0.756918
20828.787808 0.757093
20876.903005 0.757268
20900.733333 0.757443
20902.997036 0.757618
20924.579171 0.757793
20942.120235 0.757968
20982.987595 0.758144
20998.615706 0.758319
21041.400421 0.758494
21042.369151 0.758669
21050.222356 0.758844
21052.090909 0.759019
21068.282086 0.759194
21115.045476 0.759370
21189.332436 0.759545
21204.024715 0.759720
21246.703065 0.759895
21251.949355 0.760070
21257.010537 0.760245
21345.676959 0.760420
21407.563670 0.760595
21583.412701 0.760771
21624.627273 0.760946
21646.772353 0.761121
21653.783103 0.761296
21668.736799 0.761471
21685.333745 0.761646
21687.289562 0.761821
21701.037426 0.761996
21785.962553 0.762172
21817.568182 0.762347
21846.336364 0.762522
21960.531625 0.762697
21965.595025 0.762872
21969.288327 0.763047
21974.369682 0.763222
21979.202093 0.763398
22043.699495 0.763573
22076.662420 0.763748
22132.636364 0.763923
22176.855420 0.764098
22186.906926 0.764273
22196.128467 0.764448
22208.646649 0.764623
22277.356732 0.764799
22317.933885 0.764974
22390.290250 0.765149
22434.707793 0.765324
22485.914141 0.765499
22513.159091 0.765674
22524.645910 0.765849
22536.354536 0.766025
22578.167574 0.766200
22647.029746 0.766375
22653.611005 0.766550
22666.655608 0.766725
22683.648268 0.766900
22710.578369 0.767075
22723.246888 0.767250
22723.400539 0.767426
22747.974750 0.767601
22759.911347 0.767776
22800.076732 0.767951
22842.849228 0.768126
22846.815936 0.768301
22857.082702 0.768476
22874.597107 0.768651
22902.770317 0.768827
22981.749834 0.769002
22995.722023 0.769177
23010.636535 0.769352
23036.555601 0.769527
23061.497950 0.769702
23068.231950 0.769877
23069.466310 0.770053
23133.178632 0.770228
23140.902590 0.770403
23164.180468 0.770578
23236.092909 0.770753
23273.343842 0.770928
23278.458565 0.771103
23299.489305 0.771278
23417.714931 0.771454
23418.796472 0.771629
23453.350452 0.771804
23475.113888 0.771979
23480.543429 0.772154
23503.881797 0.772329
23538.990822 0.772504
23662.452910 0.772680
23663.917005 0.772855
23712.187766 0.773030
23726.681981 0.773205
23767.638846 0.773380
23773.194567 0.773555
23774.179767 0.773730
23775.640168 0.773905
23855.124060 0.774081
23908.344607 0.774256
23958.036023 0.774431
23963.898049 0.774606
23991.897199 0.774781
24029.595428 0.774956
24049.782085 0.775131
24055.739398 0.775306
24073.878105 0.775482
24090.990476 0.775657
24160.012519 0.775832
24162.795884 0.776007
24302.918629 0.776182
24409.380931 0.776357
24622.657807 0.776532
24630.195854 0.776708
24698.188057 0.776883
24869.870122 0.777058
24901.927446 0.777233
24912.292490 0.777408
24938.484717 0.777583
24947.596234 0.777758
25002.840525 0.777933
25003.389808 0.778109
25029.840235 0.778284
25113.735048 0.778459
25117.058806 0.778634
25239.378428 0.778809
25260.036034 0.778984
25305.388656 0.779159
25326.773263 0.779335
25329.790451 0.779510
25338.684567 0.779685
25339.501863 0.779860
25450.529155 0.780035
25488.202218 0.780210
25540.741961 0.780385
25549.592618 0.780560
25564.829533 0.780736
25570.330127 0.780911
25587.770466 0.781086
25602.159885 0.781261
25638.725121 0.781436
25680.163786 0.781611
25771.129723 0.781786
25792.577909 0.781961
25884.343169 0.782137
25965.463954 0.782312
26040.871430 0.782487
26090.729504 0.782662
26101.708625 0.782837
26105.278870 0.783012
26111.847263 0.783187
26219.632777 0.783363
26223.127601 0.783538
26272.821390 0.783713
26338.802403 0.783888
26447.240262 0.784063
26499.533833 0.784238
26504.718889 0.784413
26518.583138 0.784588
26526.245233 0.784764
26526.840590 0.784939
26540.123968 0.785114
26543.816590 0.785289
26584.549801 0.785464
26631.205577 0.785639
26705.056567 0.785814
26766.783970 0.785989
26767.949221 0.786165
26776.875238 0.786340
26793.361203 0.786515
26829.390284 0.786690
26867.346591 0.786865
26878.102700 0.787040
26888.430468 0.787215
26895.203836 0.787391
26963.571264 0.787566
27017.842017 0.787741
27021.710299 0.787916
27051.370999 0.788091
27056.586811 0.788266
27129.916054 0.788441
27130.423461 0.788616
27178.223435 0.788792
27194.348551 0.788967
27319.478480 0.789142
27341.875187 0.789317
27376.371600 0.789492
27401.765734 0.789667
27437.703036 0.789842
27513.226206 0.790018
27521.404494 0.790193
27588.955319 0.790368
27756.906388 0.790543
27791.011054 0.790718
27946.540720 0.790893
28037.172535 0.791068
28047.783271 0.791243
28081.038431 0.791419
28129.681331 0.791594
28210.458333 0.791769
28302.143361 0.791944
28303.263505 0.792119
28459.726516 0.792294
28490.947182 0.792469
28554.096552 0.792644
28586.152300 0.792820
28610.515051 0.792995
28616.897727 0.793170
28628.196665 0.793345
28735.547237 0.793520
28791.106417 0.793695
28803.140312 0.793870
28818.329999 0.794046
28867.805456 0.794221
28895.841578 0.794396
28952.704851 0.794571
28958.308502 0.794746
28976.950953 0.794921
29008.313815 0.795096
29030.434983 0.795271
29047.793273 0.795447
29064.560373 0.795622
29064.693679 0.795797
29082.065285 0.795972
29122.277145 0.796147
29332.393521 0.796322
29414.554410 0.796497
29449.874270 0.796673
29479.806993 0.796848
29489.136364 0.797023
29511.216711 0.797198
29516.826346 0.797373
29581.301575 0.797548
29582.587828 0.797723
29591.868664 0.797898
29653.063518 0.798074
29690.050272 0.798249
29723.542657 0.798424
29789.702980 0.798599
29840.496164 0.798774
29857.094362 0.798949
29878.989429 0.799124
29886.242631 0.799299
29901.079856 0.799475
30028.538623 0.799650
30066.945668 0.799825
30112.715284 0.800000
30280.938679 0.800175
30282.953436 0.800350
30304.148516 0.800525
30311.195960 0.800701
30327.932428 0.800876
30364.730164 0.801051
30401.611408 0.801226
30401.699060 0.801401
30408.566188 0.801576
30420.801136 0.801751
30424.944282 0.801926
30430.117483 0.802102
30433.836950 0.802277
30468.532468 0.802452
30641.276807 0.802627
30652.583924 0.802802
30667.468110 0.802977
30704.683579 0.803152
30715.203622 0.803327
30736.772888 0.803503
30737.127595 0.803678
30753.100855 0.803853
30815.312408 0.804028
30870.905335 0.804203
30884.559247 0.804378
30913.752802 0.804553
30989.472727 0.804729
31030.602762 0.804904
31095.342969 0.805079
31141.516831 0.805254
31157.983185 0.805429
31201.089368 0.805604
31278.344805 0.805779
31285.519910 0.805954
31329.827779 0.806130
31332.911248 0.806305
31347.057430 0.806480
31352.580376 0.806655
31412.759564 0.806830
31429.796627 0.807005
31494.011030 0.807180
31518.886315 0.807356
31530.661831 0.807531
31541.763470 0.807706
31558.857082 0.807881
31721.344034 0.808056
31725.030679 0.808231
31749.611460 0.808406
31792.409483 0.808581
31849.098182 0.808757
31854.348949 0.808932
31897.863636 0.809107
32003.017341 0.809282
32064.804320 0.809457
32120.546683 0.809632
32172.309874 0.809807
32199.959797 0.809982
32227.700535 0.810158
32325.173871 0.810333
32446.460570 0.810508
32465.180442 0.810683
32480.848785 0.810858
32542.502317 0.811033
32576.822773 0.811208
32590.947596 0.811384
32619.094450 0.811559
32723.350863 0.811734
32746.587031 0.811909
32752.822794 0.812084
32797.357599 0.812259
32814.285284 0.812434
32824.464121 0.812609
32910.913721 0.812785
32922.538087 0.812960
32949.950916 0.813135
32994.490214 0.813310
33032.587013 0.813485
33111.154737 0.813660
33169.132379 0.813835
33215.855543 0.814011
33232.830572 0.814186
33314.603099 0.814361
33316.076811 0.814536
33336.645933 0.814711
33378.143882 0.814886
33390.342557 0.815061
33394.265599 0.815236
33439.722393 0.815412
33457.118481 0.815587
33515.160060 0.815762
33523.230114 0.815937
33523.523003 0.816112
33586.454545 0.816287
33610.567733 0.816462
33648.793605 0.816637
33694.472358 0.816813
33834.625421 0.816988
33865.053654 0.817163
33876.613427 0.817338
33932.928571 0.817513
33952.974096 0.817688
33953.696004 0.817863
34003.880287 0.818039
34007.284420 0.818214
34163.307120 0.818389
34278.262285 0.818564
34308.624662 0.818739
34350.484352 0.818914
34353.536476 0.819089
34376.763650 0.819264
34396.484848 0.819440
34405.693182 0.819615
34421.014706 0.819790
34460.354185 0.819965
34505.601307 0.820140
34515.018045 0.820315
34687.612440 0.820490
34697.404959 0.820665
34733.201581 0.820841
34738.290381 0.821016
34738.878105 0.821191
34750.855952 0.821366
34830.293785 0.821541
34881.727273 0.821716
34884.062333 0.821891
34886.351553 0.822067
34927.978705 0.822242
34962.300000 0.822417
34979.238462 0.822592
35130.171643 0.822767
35183.892765 0.822942
35205.560373 0.823117
35314.405758 0.823292
35326.714510 0.823468
35346.635777 0.823643
35349.189614 0.823818
35359.460018 0.823993
35449.072128 0.824168
35455.554034 0.824343
35504.667559 0.824518
35608.920820 0.824694
35642.221966 0.824869
35642.272544 0.825044
35657.700652 0.825219
35672.779936 0.825394
35754.761786 0.825569
35767.679514 0.825744
35879.810554 0.825919
35881.103896 0.826095
35914.362861 0.826270
35973.194290 0.826445
35982.446689 0.826620
35987.898971 0.826795
35994.403859 0.826970
36133.475405 0.827145
36160.325052 0.827320
36177.598044 0.827496
36219.882048 0.827671
36257.954029 0.827846
36263.661940 0.828021
36386.130706 0.828196
36387.663246 0.828371
36391.072842 0.828546
36394.122648 0.828722
36424.113223 0.828897
36433.342292 0.829072
36444.731489 0.829247
36463.167442 0.829422
36468.113492 0.829597
36469.866771 0.829772
36482.971292 0.829947
36499.752394 0.830123
36533.297045 0.830298
36652.883775 0.830473
36653.014048 0.830648
36669.814414 0.830823
36742.098250 0.830998
36899.078325 0.831173
36950.445813 0.831349
36964.160428 0.831524
36981.980055 0.831699
36991.006403 0.831874
37017.772044 0.832049
37056.138475 0.832224
37118.668178 0.832399
37134.658736 0.832574
37139.114373 0.832750
37150.097111 0.832925
37156.772305 0.833100
37160.255043 0.833275
37222.960159 0.833450
37229.372761 0.833625
37232.875496 0.833800
37347.743431 0.833975
37377.977591 0.834151
37455.206999 0.834326
37539.092764 0.834501
37543.098189 0.834676
37560.103162 0.834851
37590.605212 0.835026
37606.943075 0.835201
37648.389494 0.835377
37681.302654 0.835552
37713.394698 0.835727
37719.013540 0.835902
37723.344437 0.836077
37924.239588 0.836252
37929.872083 0.836427
37975.045947 0.836602
38004.662869 0.836778
38026.601089 0.836953
38083.459083 0.837128
38095.489178 0.837303
38454.255194 0.837478
38469.130832 0.837653
38639.821537 0.837828
38670.453733 0.838004
38689.740147 0.838179
38710.723611 0.838354
38711.781658 0.838529
38783.374083 0.838704
38867.999460 0.838879
38924.666414 0.839054
38965.059294 0.839229
39013.678538 0.839405
39018.293813 0.839580
39204.177770 0.839755
39240.609004 0.839930
39266.811728 0.840105
39341.221512 0.840280
39354.668147 0.840455
39357.615763 0.840630
39372.583528 0.840806
39391.806106 0.840981
39413.496382 0.841156
39416.280881 0.841331
39417.772062 0.841506
39465.617820 0.841681
39534.822505 0.841856
39547.077385 0.842032
39550.932038 0.842207
39555.821785 0.842382
39726.332721 0.842557
39730.852112 0.842732
39732.944440 0.842907
39767.279791 0.843082
39796.199253 0.843257
39856.713885 0.843433
39885.059436 0.843608
39924.212121 0.843783
39945.761646 0.843958
39946.424186 0.844133
39962.985845 0.844308
39968.288773 0.844483
40095.344223 0.844658
40241.989197 0.844834
40352.338957 0.845009
40354.351191 0.845184
40561.658675 0.845359
40611.558291 0.845534
40665.473162 0.845709
40704.579442 0.845884
40712.617432 0.846060
40714.685987 0.846235
40780.291939 0.846410
40812.818182 0.846585
40827.363850 0.846760
40841.186486 0.846935
40865.855932 0.847110
40894.542341 0.847285
40963.292170 0.847461
41014.860946 0.847636
41062.744452 0.847811
41144.895857 0.847986
41154.996435 0.848161
41190.663695 0.848336
41241.559432 0.848511
41267.976474 0.848687
41272.060377 0.848862
41306.030403 0.849037
41599.060916 0.849212
41714.052509 0.849387
41726.600176 0.849562
41746.389475 0.849737
41872.136191 0.849912
41879.657450 0.850088
41903.609704 0.850263
41913.855271 0.850438
41930.772727 0.850613
41998.698988 0.850788
42076.348114 0.850963
42196.591986 0.851138
42275.791743 0.851313
42360.478789 0.851489
42444.102287 0.851664
42553.685562 0.851839
42607.468087 0.852014
42622.697131 0.852189
42641.885185 0.852364
42669.597235 0.852539
42695.261841 0.852715
42719.075869 0.852890
42796.178402 0.853065
42899.137939 0.853240
42920.415891 0.853415
43144.206230 0.853590
43175.691808 0.853765
43277.553476 0.853940
43452.772452 0.854116
43481.671788 0.854291
43863.325581 0.854466
43874.846414 0.854641
43884.548982 0.854816
43910.523022 0.854991
43921.616273 0.855166
43938.798144 0.855342
44009.584154 0.855517
44040.072607 0.855692
44282.131765 0.855867
44478.599001 0.856042
44602.680726 0.856217
44638.160027 0.856392
44764.993893 0.856567
44768.269503 0.856743
44783.279904 0.856918
44805.565152 0.857093
44872.942474 0.857268
44893.731760 0.857443
45055.942410 0.857618
45057.399534 0.857793
45112.909066 0.857968
45113.269437 0.858144
45184.074400 0.858319
45188.491245 0.858494
45304.751643 0.858669
45304.957239 0.858844
45364.308005 0.859019
45454.730512 0.859194
45477.609797 0.859370
45494.454662 0.859545
45588.126795 0.859720
45598.804367 0.859895
45664.692673 0.860070
45665.186306 0.860245
45717.596538 0.860420
45755.600775 0.860595
45785.155614 0.860771
45835.801136 0.860946
45843.437479 0.861121
45867.672196 0.861296
45916.803113 0.861471
45951.352630 0.861646
46020.617629 0.861821
46105.286098 0.861996
46130.973953 0.862172
46152.265152 0.862347
46179.767713 0.862522
46191.189539 0.862697
46191.571453 0.862872
46215.403485 0.863047
46279.060504 0.863222
46340.535208 0.863398
46382.897042 0.863573
46462.325170 0.863748
46474.578147 0.863923
46514.755875 0.864098
46714.713285 0.864273
46750.231244 0.864448
46879.980297 0.864623
46886.004405 0.864799
46995.806993 0.864974
47070.977133 0.865149
47088.521830 0.865324
47096.700739 0.865499
47110.574424 0.865674
47129.801939 0.865849
47130.639047 0.866025
47291.091449 0.866200
47412.592263 0.866375
47471.433790 0.866550
47721.439685 0.866725
47726.871404 0.866900
47777.731211 0.867075
47808.524621 0.867250
47853.250923 0.867426
47872.796453 0.867601
47937.947777 0.867776
47973.471816 0.867951
47981.144853 0.868126
47996.774486 0.868301
48112.789610 0.868476
48367.969697 0.868651
48679.879505 0.868827
48742.737818 0.869002
48821.980336 0.869177
48873.430167 0.869352
48899.125171 0.869527
49082.229514 0.869702
49122.767154 0.869877
49241.282099 0.870053
49292.914703 0.870228
49401.528424 0.870403
49475.010540 0.870578
49496.745052 0.870753
49636.489302 0.870928
49664.406185 0.871103
49688.828553 0.871278
49748.565016 0.871454
49783.049924 0.871629
49805.886425 0.871804
49856.204685 0.871979
49936.737125 0.872154
49993.199820 0.872329
50042.010921 0.872504
50174.342407 0.872680
50320.499637 0.872855
50351.499109 0.873030
50436.324130 0.873205
50521.670334 0.873380
50549.927395 0.873555
50654.118037 0.873730
50734.032819 0.873905
50914.423534 0.874081
50945.202797 0.874256
50968.315098 0.874431
51021.520883 0.874606
51164.232852 0.874781
51199.881073 0.874956
51206.313683 0.875131
51223.122258 0.875306
51284.959577 0.875482
51313.657754 0.875657
51338.087232 0.875832
51360.603554 0.876007
51402.578832 0.876182
51422.754724 0.876357
51448.255088 0.876532
51467.319476 0.876708
51473.857875 0.876883
51499.365339 0.877058
51550.352987 0.877233
51669.865116 0.877408
51688.577252 0.877583
51740.421607 0.877758
51868.500000 0.877933
51893.941650 0.878109
52024.305969 0.878284
52042.071519 0.878459
52072.531428 0.878634
52137.357696 0.878809
52168.306318 0.878984
52185.159877 0.879159
52277.212353 0.879335
52312.385189 0.879510
52370.960495 0.879685
52426.065996 0.879860
52872.642332 0.880035
52987.517241 0.880210
53102.569344 0.880385
53144.665857 0.880560
53178.407604 0.880736
53206.236245 0.880911
53235.958587 0.881086
53297.023283 0.881261
53376.965909 0.881436
53467.998123 0.881611
53628.626857 0.881786
53729.854749 0.881961
53788.121001 0.882137
53925.902017 0.882312
54101.102537 0.882487
54201.235813 0.882662
54211.675473 0.882837
54222.379543 0.883012
54264.536364 0.883187
54491.559980 0.883363
54597.021423 0.883538
54622.195098 0.883713
54698.702018 0.883888
54713.213620 0.884063
54772.609692 0.884238
54787.440987 0.884413
54850.703239 0.884588
54955.536420 0.884764
54964.553535 0.884939
55128.608662 0.885114
55240.603559 0.885289
55291.837064 0.885464
55299.365455 0.885639
55386.944705 0.885814
55387.166923 0.885989
55397.874842 0.886165
55518.313997 0.886340
55663.399423 0.886515
55734.901515 0.886690
55737.333752 0.886865
55759.489433 0.887040
55796.272727 0.887215
55902.695661 0.887391
55948.261045 0.887566
56056.359477 0.887741
56068.964187 0.887916
56118.967107 0.888091
56144.513762 0.888266
56156.633610 0.888441
56203.926856 0.888616
56251.112566 0.888792
56289.367313 0.888967
56383.030035 0.889142
56385.843443 0.889317
56456.078084 0.889492
56515.501684 0.889667
56699.242823 0.889842
56711.336574 0.890018
56766.929619 0.890193
56938.768479 0.890368
57042.423966 0.890543
57061.961370 0.890718
57311.734681 0.890893
57316.798412 0.891068
57789.815429 0.891243
57879.923800 0.891419
57951.873261 0.891594
58038.119605 0.891769
58051.563063 0.891944
58055.519848 0.892119
58135.745932 0.892294
58286.030484 0.892469
58388.489028 0.892644
58451.317147 0.892820
58512.346012 0.892995
58923.613081 0.893170
58985.811720 0.893345
59194.865465 0.893520
59207.657719 0.893695
59335.899961 0.893870
59370.767276 0.894046
59441.002890 0.894221
59497.493938 0.894396
59695.054606 0.894571
59817.119348 0.894746
59962.836421 0.894921
59989.514482 0.895096
60066.803636 0.895271
60098.684624 0.895447
60133.927092 0.895622
60181.758933 0.895797
60240.095198 0.895972
60259.016808 0.896147
60268.408034 0.896322
60330.372927 0.896497
60627.593086 0.896673
60676.585586 0.896848
60724.023262 0.897023
60763.042845 0.897198
60782.630429 0.897373
60839.692308 0.897548
61036.601695 0.897723
61041.851302 0.897898
61133.611111 0.898074
61134.622841 0.898249
61152.419557 0.898424
61313.937293 0.898599
61404.526462 0.898774
61481.215618 0.898949
61584.462121 0.899124
61748.068871 0.899299
61945.579476 0.899475
61960.269581 0.899650
61974.028671 0.899825
61989.373518 0.900000
62000.010682 0.900175
62110.123002 0.900350
62191.847302 0.900525
62210.257576 0.900701
62270.450940 0.900876
62459.361260 0.901051
62467.505601 0.901226
62763.789254 0.901401
62771.544802 0.901576
62830.676971 0.901751
62934.741080 0.901926
62981.719447 0.902102
63082.222375 0.902277
63164.601991 0.902452
63174.454293 0.902627
63178.485588 0.902802
63178.687446 0.902977
63307.275263 0.903152
63423.118768 0.903327
63512.477273 0.903503
63515.981692 0.903678
63554.551433 0.903853
63698.412339 0.904028
63738.851308 0.904203
63867.316293 0.904378
64003.912904 0.904553
64144.270301 0.904729
64208.119712 0.904904
64403.897727 0.905079
64443.257358 0.905254
64450.514752 0.905429
64526.366101 0.905604
64747.097455 0.905779
64858.874343 0.905954
65123.382538 0.906130
65145.300733 0.906305
65168.757576 0.906480
65454.310266 0.906655
65479.869091 0.906830
65499.621620 0.907005
65745.250958 0.907180
65857.726593 0.907356
66442.852769 0.907531
66485.286721 0.907706
66730.558523 0.907881
67235.141110 0.908056
67342.306286 0.908231
67660.790113 0.908406
67742.545617 0.908581
68046.152543 0.908757
68246.227214 0.908932
68291.242889 0.909107
68325.166230 0.909282
68390.766968 0.909457
68410.520101 0.909632
68488.239905 0.909807
68510.194748 0.909982
68514.237893 0.910158
68702.164832 0.910333
69061.181359 0.910508
69094.629283 0.910683
69098.492397 0.910858
69102.074110 0.911033
69256.336249 0.911208
69336.633345 0.911384
69454.144297 0.911559
69562.282964 0.911734
69701.701525 0.911909
69884.248896 0.912084
69959.667563 0.912259
70191.366578 0.912434
70206.589668 0.912609
70230.816746 0.912785
70333.925000 0.912960
70486.765472 0.913135
70510.676001 0.913310
70605.347416 0.913485
70607.671643 0.913660
70729.253738 0.913835
70805.835696 0.914011
70952.662477 0.914186
71071.167965 0.914361
71098.935256 0.914536
71136.299381 0.914711
71200.323103 0.914886
71237.128059 0.915061
71451.922367 0.915236
71511.810055 0.915412
71529.634007 0.915587
71554.019295 0.915762
71663.862321 0.915937
72061.767952 0.916112
72110.013636 0.916287
72124.645299 0.916462
72125.117416 0.916637
72336.089683 0.916813
72342.040617 0.916988
72388.921201 0.917163
72399.508898 0.917338
72499.912283 0.917513
72782.300750 0.917688
72812.271407 0.917863
72962.192208 0.918039
72976.991208 0.918214
73359.538961 0.918389
73865.944739 0.918564
74052.823719 0.918739
74102.756684 0.918914
74161.141329 0.919089
74229.261838 0.919264
74332.585991 0.919440
74480.429810 0.919615
74533.146148 0.919790
74712.491677 0.919965
74778.191388 0.920140
74782.320856 0.920315
74984.834225 0.920490
75177.309410 0.920665
75437.799989 0.920841
75636.576667 0.921016
75643.299078 0.921191
75727.805241 0.921366
75737.178889 0.921541
75920.805756 0.921716
76119.956800 0.921891
76144.160954 0.922067
76279.978703 0.922242
76354.177271 0.922417
76408.473153 0.922592
76443.930835 0.922767
76458.033657 0.922942
76644.657720 0.923117
76660.755051 0.923292
76721.712766 0.923468
76933.677999 0.923643
77158.008600 0.923818
77227.667849 0.923993
77303.456376 0.924168
77415.396538 0.924343
77464.633853 0.924518
77647.154808 0.924694
77762.303226 0.924869
77772.229256 0.925044
77885.248227 0.925219
77887.783730 0.925394
78029.510071 0.925569
78091.626594 0.925744
78158.179196 0.925919
78343.659244 0.926095
78346.541936 0.926270
78425.168898 0.926445
78438.512007 0.926620
78790.214162 0.926795
78851.642479 0.926970
78990.841460 0.927145
79029.280967 0.927320
79071.933091 0.927496
79179.907935 0.927671
79348.853620 0.927846
79393.659680 0.928021
79840.323679 0.928196
80142.566173 0.928371
80410.093603 0.928546
80438.167953 0.928722
80615.546541 0.928897
81095.107512 0.929072
81361.309410 0.929247
81699.548846 0.929422
81816.530694 0.929597
81817.556309 0.929772
81848.685844 0.929947
81900.551188 0.930123
81918.644338 0.930298
82245.137485 0.930473
82246.547116 0.930648
82365.918691 0.930823
82437.256776 0.930998
82496.246008 0.931173
82601.056818 0.931349
82644.133427 0.931524
82695.575394 0.931699
82804.039098 0.931874
82835.270942 0.932049
83330.527298 0.932224
83396.092487 0.932399
83600.827189 0.932574
83645.609971 0.932750
83687.089865 0.932925
83896.907077 0.933100
84172.659824 0.933275
84238.203317 0.933450
84269.466632 0.933625
84357.980311 0.933800
84479.255376 0.933975
84880.280228 0.934151
84899.149240 0.934326
85064.928536 0.934501
85187.314403 0.934676
85881.638019 0.934851
85930.301043 0.935026
86058.821557 0.935201
86332.461343 0.935377
86426.300675 0.935552
86541.284766 0.935727
87041.301525 0.935902
87165.265329 0.936077
87661.062532 0.936252
87837.814416 0.936427
87841.694556 0.936602
88156.267398 0.936778
88185.911535 0.936953
88214.180775 0.937128
88231.821971 0.937303
88293.869860 0.937478
88305.113527 0.937653
88566.364954 0.937828
88756.472665 0.938004
88782.487005 0.938179
88858.256272 0.938354
89208.989796 0.938529
89263.215894 0.938704
89609.789141 0.938879
90054.175881 0.939054
90394.408064 0.939229
90605.890096 0.939405
90631.341248 0.939580
90698.216536 0.939755
90733.107274 0.939930
90744.339430 0.940105
90870.871945 0.940280
90979.931818 0.940455
90983.405316 0.940630
91033.888592 0.940806
91233.938614 0.940981
91268.017938 0.941156
91795.186089 0.941331
91925.693950 0.941506
91979.614719 0.941681
92151.560092 0.941856
92483.863029 0.942032
92615.513753 0.942207
92845.212290 0.942382
92977.768628 0.942557
92979.843074 0.942732
93646.567647 0.942907
94006.712647 0.943082
94022.302984 0.943257
94057.400776 0.943433
94079.991262 0.943608
94095.459596 0.943783
94137.137673 0.943958
94275.033321 0.944133
94468.422414 0.944308
94810.722858 0.944483
94851.799143 0.944658
94961.661436 0.944834
95033.233766 0.945009
95109.449938 0.945184
95273.717111 0.945359
95505.393552 0.945534
95766.704075 0.945709
96381.181057 0.945884
96391.255526 0.946060
96521.696400 0.946235
96607.486591 0.946410
96673.363636 0.946585
96956.053298 0.946760
96999.896910 0.946935
97095.066439 0.947110
97734.102625 0.947285
97930.650388 0.947461
97948.163337 0.947636
98193.435635 0.947811
98219.464643 0.947986
98235.489244 0.948161
98809.439964 0.948336
98823.150084 0.948511
98884.031942 0.948687
99007.348339 0.948862
99076.716320 0.949037
99531.684222 0.949212
99692.408302 0.949387
99761.761836 0.949562
99840.281042 0.949737
100051.290014 0.949912
100064.852431 0.950088
100394.619072 0.950263
100513.449912 0.950438
100669.200000 0.950613
100817.364519 0.950788
101164.441825 0.950963
101181.789288 0.951138
101192.166640 0.951313
101973.813325 0.951489
102084.271309 0.951664
102160.295213 0.951839
102245.186910 0.952014
102515.997254 0.952189
102671.479902 0.952364
102811.633040 0.952539
102895.223439 0.952715
103001.290678 0.952890
103089.627050 0.953065
103336.516042 0.953240
103340.580855 0.953415
103400.741875 0.953590
103430.322784 0.953765
103630.274454 0.953940
103674.600965 0.954116
103685.892178 0.954291
103963.946605 0.954466
104259.203762 0.954641
104401.794880 0.954816
104515.387214 0.954991
104774.341165 0.955166
105038.314941 0.955342
105445.416126 0.955517
105773.136217 0.955692
106501.466244 0.955867
106514.792445 0.956042
106777.761593 0.956217
106880.331793 0.956392
107027.874663 0.956567
107408.025277 0.956743
107719.993537 0.956918
107830.580098 0.957093
107918.797727 0.957268
107934.782354 0.957443
108168.654040 0.957618
108179.484081 0.957793
108495.078635 0.957968
110347.069930 0.958144
110872.459231 0.958319
111437.453936 0.958494
111529.409091 0.958669
112449.932949 0.958844
113089.109938 0.959019
113853.602838 0.959194
114119.368751 0.959370
114496.146552 0.959545
114859.971000 0.959720
114862.162107 0.959895
115718.022688 0.960070
116268.682595 0.960245
117235.096212 0.960420
117328.905787 0.960595
117353.315991 0.960771
117561.944122 0.960946
117859.470178 0.961121
117995.796522 0.961296
118112.913876 0.961471
118242.190622 0.961646
118414.675412 0.961821
118445.946456 0.961996
118863.657817 0.962172
119271.884268 0.962347
119544.446956 0.962522
119980.684227 0.962697
121520.580186 0.962872
121576.680927 0.963047
121760.899596 0.963222
121815.124526 0.963398
122011.599541 0.963573
122051.381704 0.963748
122138.924624 0.963923
122349.803513 0.964098
122422.125654 0.964273
122635.621386 0.964448
122812.442843 0.964623
124198.251166 0.964799
124288.789023 0.964974
124362.838075 0.965149
124454.897088 0.965324
124649.320305 0.965499
124685.673905 0.965674
125722.099218 0.965849
125819.867499 0.966025
125860.980059 0.966200
126278.382133 0.966375
127089.131772 0.966550
127481.766530 0.966725
127615.152677 0.966900
128723.720096 0.967075
129133.036129 0.967250
129135.599834 0.967426
129165.050753 0.967601
129172.737722 0.967776
129188.982876 0.967951
129548.923097 0.968126
129650.094156 0.968301
129742.531798 0.968476
130469.781788 0.968651
130999.810501 0.968827
131414.677060 0.969002
131569.731456 0.969177
131729.935167 0.969352
132026.028499 0.969527
132080.104104 0.969702
132205.731879 0.969877
132307.641875 0.970053
132528.371045 0.970228
132727.293298 0.970403
133316.672052 0.970578
133738.492298 0.970753
133932.267800 0.970928
134210.501876 0.971103
135207.631597 0.971278
135930.843192 0.971454
137176.267692 0.971629
137638.209235 0.971804
137735.218270 0.971979
137802.586760 0.972154
138268.236447 0.972329
138303.981972 0.972504
138312.325359 0.972680
138574.943100 0.972855
138993.753641 0.973030
139177.013986 0.973205
139309.696970 0.973380
139339.770378 0.973555
139724.112716 0.973730
139823.356815 0.973905
140326.594899 0.974081
141160.322015 0.974256
141300.397526 0.974431
142015.030169 0.974606
142158.922421 0.974781
142596.615088 0.974956
142658.670935 0.975131
142687.469165 0.975306
143167.731028 0.975482
144123.136127 0.975657
144399.698846 0.975832
145819.406503 0.976007
145824.622526 0.976182
145974.139920 0.976357
146471.985493 0.976532
146689.461399 0.976708
146744.692009 0.976883
146854.663362 0.977058
147032.051029 0.977233
147613.961636 0.977408
147936.457510 0.977583
148150.957300 0.977758
148151.658249 0.977933
148562.657327 0.978109
149300.044199 0.978284
149328.461871 0.978459
149728.754000 0.978634
149828.421632 0.978809
149901.745418 0.978984
149934.826377 0.979159
150817.471200 0.979335
150854.916504 0.979510
151445.102523 0.979685
152538.765868 0.979860
153038.357227 0.980035
153564.772727 0.980210
154399.678622 0.980385
154400.205206 0.980560
154693.139575 0.980736
155487.259638 0.980911
156013.534213 0.981086
156664.418772 0.981261
156791.947279 0.981436
157130.944371 0.981611
157400.512513 0.981786
157450.035016 0.981961
157676.010101 0.982137
158068.526724 0.982312
161939.635967 0.982487
162040.072646 0.982662
163313.722015 0.982837
163374.406676 0.983012
164669.256153 0.983187
164986.540322 0.983363
165252.919655 0.983538
166026.649306 0.983713
168586.623487 0.983888
169852.252975 0.984063
169969.135072 0.984238
170900.639349 0.984413
171823.279986 0.984588
172790.835853 0.984764
174075.731672 0.984939
177162.406651 0.985114
177276.866771 0.985289
178559.116408 0.985464
179004.388476 0.985639
179449.926828 0.985814
182309.284510 0.985989
182508.360180 0.986165
183170.184251 0.986340
184166.509894 0.986515
185303.761999 0.986690
186569.691136 0.986865
187341.635577 0.987040
187430.714264 0.987215
188106.915933 0.987391
191571.909993 0.987566
194315.467993 0.987741
194746.323109 0.987916
194930.739320 0.988091
195020.538132 0.988266
195571.129465 0.988441
196563.196673 0.988616
196624.815341 0.988792
200191.883250 0.988967
200740.960040 0.989142
202820.394318 0.989317
205697.085662 0.989492
207272.816403 0.989667
207868.426376 0.989842
209865.573337 0.990018
210773.084742 0.990193
211163.606299 0.990368
212528.456795 0.990543
213421.623545 0.990718
215138.063839 0.990893
215804.154336 0.991068
216599.014811 0.991243
217002.143856 0.991419
217725.213874 0.991594
218768.086629 0.991769
220512.020427 0.991944
221132.295929 0.992119
224517.414918 0.992294
230570.528878 0.992469
232270.422590 0.992644
233864.989318 0.992820
236228.515256 0.992995
236260.502706 0.993170
236534.691018 0.993345
240808.753789 0.993520
241230.226222 0.993695
242756.982325 0.993870
244873.269924 0.994046
248452.408599 0.994221
250766.824232 0.994396
256186.702290 0.994571
256515.832406 0.994746
257867.171923 0.994921
260282.128113 0.995096
261754.860368 0.995271
261848.492390 0.995447
262414.882441 0.995622
263883.295929 0.995797
271339.780073 0.995972
273553.107517 0.996147
278204.673945 0.996322
280525.829196 0.996497
282101.752498 0.996673
292282.029553 0.996848
298126.610382 0.997023
306778.453264 0.997198
311430.375733 0.997373
315526.207004 0.997548
316741.421419 0.997723
319529.108210 0.997898
325105.665517 0.998074
333242.548992 0.998249
352981.986283 0.998424
364900.906204 0.998599
381986.806889 0.998774
386609.276661 0.998949
427378.953110 0.999124
433329.313491 0.999299
438361.988466 0.999475
467666.834663 0.999650
492407.829921 0.999825
502221.331509 1.000000


==> figures/raids/ks_sync-peak_within.txt <==
-722156.895299 0.000000
-722156.895299 0.000000
-595092.645040 0.000000
-547104.170079 0.000000
-501893.870478 0.000000
-481923.774448 0.000000
-417720.676948 0.000000
-399548.936440 0.000000
-385122.381744 0.000000
-382765.604746 0.000000
-369963.658195 0.000000
-362557.858552 0.000000
-356066.924242 0.000000
-354440.659329 0.000000
-349288.289988 0.000000
-347451.099379 0.000000
-343829.213117 0.000000
-343156.120618 0.000000
-342943.576139 0.000000
-323164.658195 0.000000
-322466.819533 0.000000
-315821.108357 0.001052
-314849.877545 0.001052
-310613.937428 0.001052
-305995.842182 0.002103
-302863.246933 0.002103
-301360.024368 0.002103
-296342.128788 0.002103
-295077.873744 0.002103
-293359.198522 0.002103
-291726.219434 0.002103
-291388.804873 0.002103
-287708.315348 0.002103
-287455.799043 0.002103
-285155.559212 0.002103
-277671.730311 0.002103
-275293.961042 0.002103
-274209.362744 0.002103
-263856.241534 0.002103
-262574.585379 0.002103
-262526.136701 0.002103
-262215.686144 0.002103
-259479.623995 0.002103
-258940.144984 0.002103
-258827.957518 0.002103
-257465.903572 0.002103
-256395.440049 0.002103
-251227.912381 0.002103
-250175.732678 0.002103
-249713.523120 0.002103
-248888.217568 0.002103
-242459.467858 0.004206
-240945.163198 0.004206
-240738.439358 0.004206
-240611.964890 0.004206
-238108.605258 0.004206
-236201.283445 0.004206
-235664.157674 0.004206
-235318.420900 0.004206
-233543.502115 0.004206
-232114.356836 0.004206
-231926.835642 0.004206
-229851.931679 0.004206
-229517.193221 0.004206
-229339.968009 0.004206
-228058.049547 0.004206
-227786.212978 0.004206
-225780.267556 0.004206
-224421.916462 0.004206
-224334.916462 0.004206
-219472.338873 0.004206
-218108.433176 0.004206
-215852.198928 0.004206
-214051.834634 0.004206
-213197.773753 0.005258
-212920.200403 0.005258
-208263.190169 0.005258
-207906.837338 0.005258
-206711.809091 0.005258
-206473.141519 0.005258
-205487.449675 0.005258
-205267.821317 0.005258
-204825.050388 0.005258
-204091.491199 0.005258
-203540.914085 0.005258
-203413.559470 0.005258
-202602.506443 0.005258
-201309.761297 0.005258
-200735.609117 0.005258
-199831.065691 0.005258
-199311.857464 0.005258
-195624.423494 0.005258
-195407.621687 0.005258
-194121.310139 0.005258
-193719.430326 0.005258
-193393.245447 0.005258
-190245.262187 0.005258
-189620.419351 0.005258
-185975.779119 0.005258
-183815.641553 0.005258
-183447.225555 0.005258
-182728.340953 0.005258
-181686.848998 0.005258
-180586.033321 0.005258
-179775.825201 0.005258
-179419.412834 0.005258
-179217.626390 0.005258
-179141.571480 0.005258
-177805.611579 0.005258
-176998.255772 0.005258
-176452.948498 0.005258
-175320.169119 0.005258
-174845.082955 0.005258
-174716.402102 0.005258
-174358.787997 0.005258
-173841.102871 0.005258
-173616.063372 0.005258
-173593.179877 0.005258
-173428.179443 0.005258
-172402.033636 0.005258
-171856.977728 0.005258
-171463.454632 0.005258
-170618.495679 0.005258
-170367.421754 0.005258
-170106.759313 0.005258
-170035.955130 0.005258
-169568.014852 0.005258
-169542.747435 0.005258
-167043.586022 0.005258
-166755.666372 0.005258
-165309.919768 0.005258
-164933.764464 0.005258
-164901.300614 0.005258
-164565.566540 0.005258
-164254.515244 0.005258
-164188.591063 0.005258
-164152.341604 0.005258
-163802.783550 0.005258
-163031.789116 0.005258
-162275.924273 0.005258
-161945.159284 0.005258
-161815.319704 0.005258
-161416.685354 0.005258
-160457.251775 0.005258
-159886.839892 0.005258
-159877.212403 0.005258
-158940.985646 0.005258
-158451.963254 0.005258
-157709.686141 0.005258
-156915.783675 0.005258
-156824.567709 0.005258
-156429.250994 0.005258
-156212.845399 0.005258
-156123.559805 0.005258
-154075.500747 0.005258
-153998.753012 0.005258
-153567.801283 0.005258
-153463.655654 0.005258
-153447.258335 0.005258
-153419.441238 0.005258
-153273.628283 0.005258
-152889.636364 0.005258
-152736.700412 0.005258
-151289.193951 0.005258
-150640.891713 0.005258
-150598.616169 0.005258
-150433.540530 0.005258
-150421.252728 0.005258
-150302.048164 0.005258
-150045.770350 0.005258
-149249.905993 0.005258
-149163.231318 0.005258
-149073.220792 0.005258
-148333.470636 0.005258
-148314.175848 0.005258
-147859.233977 0.005258
-147684.397563 0.005258
-147662.929664 0.005258
-147411.953714 0.005258
-147037.007195 0.005258
-146487.445519 0.005258
-146418.985029 0.005258
-146286.666415 0.005258
-144786.349675 0.005258
-144675.508708 0.005258
-144602.010534 0.005258
-144600.142015 0.005258
-143799.865219 0.005258
-143120.531299 0.005258
-142765.250711 0.005258
-142744.778034 0.005258
-142137.072506 0.005258
-142100.923280 0.005258
-141936.130742 0.005258
-141884.283272 0.005258
-141683.104602 0.005258
-140937.517817 0.005258
-140714.827836 0.005258
-140571.645126 0.005258
-140288.155135 0.005258
-140280.777339 0.005258
-140195.374250 0.005258
-140044.831262 0.005258
-139596.109238 0.005258
-139596.037025 0.005258
-139563.097280 0.005258
-139329.066084 0.005258
-139149.024964 0.005258
-138742.210494 0.005258
-138557.831531 0.005258
-138272.507720 0.005258
-137837.662925 0.005258
-137102.634410 0.005258
-136675.487409 0.005258
-135576.291045 0.005258
-135506.073533 0.005258
-134903.425091 0.005258
-134482.003895 0.005258
-133496.627273 0.005258
-132783.519104 0.005258
-132774.543773 0.005258
-132417.001946 0.005258
-132348.038957 0.005258
-132325.543129 0.005258
-131956.728583 0.005258
-131397.813722 0.005258
-131074.335137 0.005258
-130811.092054 0.005258
-130806.161647 0.005258
-129368.360865 0.006309
-129284.230039 0.006309
-128704.834328 0.006309
-128544.945969 0.006309
-128416.925391 0.006309
-128349.863412 0.006309
-128050.816434 0.006309
-127992.780749 0.006309
-127950.218274 0.006309
-127846.141589 0.006309
-127716.166587 0.006309
-127392.590561 0.006309
-125818.426540 0.006309
-125163.061963 0.007361
-125058.954475 0.007361
-124481.609293 0.007361
-124402.775598 0.007361
-123693.304618 0.007361
-123110.344869 0.007361
-123004.591067 0.007361
-122893.115696 0.007361
-122800.893255 0.007361
-122703.954285 0.007361
-122669.067480 0.007361
-122606.791591 0.007361
-122448.020053 0.007361
-122414.989690 0.007361
-121668.928115 0.007361
-121646.611471 0.007361
-120262.071045 0.007361
-120210.072232 0.007361
-120016.205120 0.007361
-119947.987072 0.007361
-119858.780666 0.007361
-119751.040965 0.007361
-119736.428018 0.007361
-119665.347523 0.007361
-119540.257229 0.007361
-119528.389308 0.007361
-119339.160787 0.007361
-119073.994696 0.007361
-118858.597903 0.007361
-118661.826138 0.007361
-118374.955719 0.007361
-118151.489505 0.007361
-117946.766865 0.007361
-117260.994142 0.007361
-117179.901515 0.007361
-117178.057226 0.007361
-116639.803848 0.007361
-116630.365926 0.007361
-116443.152667 0.007361
-115760.736106 0.007361
-115394.643737 0.007361
-114667.805787 0.007361
-114659.481806 0.007361
-114532.972184 0.007361
-114483.208211 0.007361
-114333.120425 0.007361
-113959.106668 0.007361
-113946.977570 0.007361
-113791.345305 0.008412
-113734.220305 0.008412
-112827.252265 0.008412
-112735.487497 0.008412
-112307.741885 0.008412
-112240.467816 0.008412
-111564.269222 0.008412
-111374.466715 0.008412
-111331.559921 0.008412
-110968.872182 0.008412
-110918.289795 0.008412
-110684.747851 0.008412
-110507.729505 0.008412
-110452.501941 0.008412
-110326.478590 0.008412
-110179.110913 0.008412
-110124.760188 0.008412
-110027.598309 0.008412
-109860.784588 0.008412
-109838.770873 0.008412
-109790.498943 0.008412
-109704.320601 0.008412
-109307.532810 0.009464
-108870.166913 0.010515
-108654.649482 0.010515
-107824.579569 0.010515
-107657.930155 0.010515
-107562.911895 0.010515
-107273.826963 0.010515
-107270.090828 0.010515
-107017.412204 0.010515
-106949.833647 0.010515
-105578.900902 0.011567
-105504.516678 0.011567
-105410.942390 0.011567
-105293.942497 0.011567
-105008.114329 0.011567
-104634.411077 0.011567
-104461.401389 0.011567
-104441.904305 0.011567
-104316.794697 0.011567
-104154.817580 0.011567
-104126.217274 0.011567
-103451.125959 0.011567
-103411.219241 0.011567
-103401.183670 0.011567
-103356.590909 0.011567
-103120.534330 0.012618
-102577.726536 0.012618
-102564.268745 0.012618
-102554.607649 0.012618
-102203.671859 0.012618
-102113.174322 0.012618
-102075.718939 0.012618
-101796.838075 0.012618
-101715.670370 0.012618
-101636.161044 0.012618
-100968.161616 0.012618
-100784.511604 0.012618
-100585.804104 0.012618
-100478.518057 0.012618
-99999.192218 0.012618
-99884.747137 0.012618
-99812.777247 0.012618
-99725.015519 0.012618
-99324.367824 0.012618
-99254.587935 0.012618
-99181.153878 0.012618
-99071.525974 0.012618
-98954.955212 0.012618
-98736.236407 0.012618
-98580.470871 0.012618
-98276.835168 0.012618
-98189.518008 0.012618
-98117.303896 0.012618
-98109.083957 0.012618
-98107.925447 0.012618
-97975.828687 0.013670
-97912.226566 0.013670
-97617.632035 0.013670
-97399.246669 0.013670
-97056.433962 0.013670
-97039.827751 0.013670
-96908.563582 0.013670
-96805.225663 0.013670
-96650.578740 0.013670
-96364.955864 0.013670
-96252.723660 0.013670
-96015.667853 0.013670
-95996.285741 0.013670
-95729.191497 0.013670
-95243.492139 0.013670
-95229.252002 0.013670
-94898.094473 0.013670
-94635.946343 0.013670
-94413.363636 0.013670
-94336.413175 0.013670
-94300.757649 0.013670
-94298.791391 0.013670
-94202.780733 0.013670
-93643.625315 0.013670
-93477.916774 0.013670
-93467.362606 0.013670
-93265.227387 0.013670
-93242.303590 0.013670
-93221.866279 0.013670
-93168.191231 0.013670
-92944.780185 0.013670
-92917.228843 0.013670
-92889.745029 0.013670
-92783.917528 0.013670
-92695.853669 0.013670
-92690.096638 0.013670
-91943.876957 0.013670
-91880.468518 0.013670
-91532.556150 0.013670
-91111.536999 0.013670
-90956.181818 0.013670
-90938.586162 0.013670
-90693.895556 0.013670
-90671.987697 0.013670
-90571.126006 0.013670
-90523.285606 0.013670
-90454.078527 0.013670
-90347.862953 0.013670
-90335.279007 0.013670
-89688.499554 0.013670
-89515.252515 0.013670
-89485.484569 0.013670
-89389.642424 0.013670
-89337.242961 0.013670
-89236.725253 0.013670
-89146.853053 0.013670
-88876.620874 0.013670
-88727.330004 0.013670
-88692.434783 0.013670
-88677.324333 0.013670
-88522.854983 0.013670
-88470.545926 0.013670
-88466.469321 0.013670
-88416.915134 0.013670
-88385.582302 0.013670
-88260.406865 0.013670
-88157.869630 0.013670
-88126.582302 0.013670
-87805.810754 0.013670
-87716.648903 0.013670
-87715.858355 0.013670
-87652.857889 0.013670
-87604.717809 0.013670
-87527.203273 0.013670
-87516.019620 0.013670
-87431.621492 0.013670
-87280.633670 0.013670
-87251.085340 0.013670
-87239.914732 0.013670
-86997.745455 0.013670
-86644.489464 0.013670
-86612.576430 0.013670
-86545.947110 0.013670
-86370.120921 0.013670
-86330.121283 0.013670
-86317.496086 0.013670
-85961.815873 0.013670
-85850.660145 0.013670
-85663.590387 0.013670
-85571.607773 0.013670
-85538.079301 0.013670
-85459.971348 0.013670
-85438.810577 0.013670
-85415.386046 0.013670
-85389.190854 0.013670
-85381.932288 0.013670
-85074.952238 0.013670
-84981.853265 0.013670
-84785.287101 0.013670
-84704.788370 0.013670
-84594.028876 0.013670
-84456.857478 0.013670
-84344.381679 0.013670
-84340.803258 0.013670
-84322.378614 0.013670
-83869.700846 0.013670
-83602.196030 0.013670
-83564.723136 0.013670
-83545.236519 0.013670
-83476.997253 0.013670
-83358.458041 0.013670
-83329.801963 0.013670
-83273.896713 0.013670
-83147.069095 0.013670
-82940.739090 0.013670
-82877.044129 0.013670
-82578.574898 0.013670
-82538.127095 0.013670
-82515.142403 0.013670
-82486.123780 0.013670
-82485.675812 0.013670
-82419.561703 0.013670
-82406.458686 0.013670
-82392.389670 0.013670
-82292.204247 0.013670
-81294.034488 0.013670
-81291.615342 0.013670
-81123.102841 0.013670
-80689.257938 0.013670
-80608.313704 0.013670
-80459.749977 0.013670
-80413.403426 0.013670
-80357.715427 0.013670
-80345.625989 0.013670
-80233.404734 0.013670
-80102.581700 0.013670
-80086.462494 0.013670
-80064.572462 0.013670
-80013.009321 0.013670
-79739.681853 0.013670
-79730.861904 0.013670
-79472.734266 0.014721
-79314.889717 0.014721
-79300.845706 0.014721
-79263.470614 0.014721
-79238.738742 0.014721
-79170.341052 0.014721
-79134.507930 0.014721
-79020.780664 0.014721
-78991.122317 0.014721
-78884.598239 0.014721
-78824.263636 0.014721
-78760.956408 0.014721
-78666.722765 0.014721
-78617.545455 0.014721
-78528.045621 0.014721
-78485.216988 0.014721
-78408.709056 0.014721
-78238.688004 0.014721
-78226.458086 0.014721
-78164.099661 0.014721
-78057.622778 0.014721
-78041.166044 0.014721
-77767.088668 0.014721
-77757.916667 0.014721
-77722.972817 0.014721
-77698.705511 0.014721
-77683.011272 0.014721
-77640.777234 0.014721
-77634.146957 0.014721
-77569.253725 0.014721
-77478.228556 0.014721
-77476.194091 0.014721
-77471.216403 0.014721
-77380.421009 0.014721
-77358.993681 0.014721
-77299.699466 0.014721
-77206.199179 0.014721
-77062.939677 0.014721
-76936.676948 0.014721
-76930.104508 0.014721
-76850.564171 0.014721
-76840.504935 0.014721
-76725.296432 0.014721
-76535.826722 0.014721
-76466.960621 0.014721
-76464.049216 0.014721
-76433.472592 0.014721
-76395.627665 0.014721
-76093.189420 0.014721
-76060.637871 0.014721
-75951.571419 0.014721
-75905.707230 0.014721
-75869.730502 0.014721
-75854.844156 0.014721
-75662.537437 0.014721
-75653.760044 0.014721
-75598.722758 0.014721
-75581.073201 0.014721
-75398.851290 0.014721
-75364.754826 0.014721
-75258.946346 0.014721
-75193.938115 0.014721
-75159.067104 0.014721
-75087.705098 0.014721
-75080.043599 0.014721
-75077.046736 0.014721
-75075.369255 0.014721
-75062.871235 0.014721
-75021.843327 0.014721
-74858.836847 0.014721
-74807.950686 0.014721
-74783.264890 0.014721
-74764.697326 0.014721
-74673.872148 0.014721
-74610.045455 0.014721
-74516.135264 0.014721
-74464.182974 0.014721
-74417.415252 0.014721
-74281.114605 0.014721
-74241.972637 0.014721
-74223.280418 0.014721
-74199.835168 0.014721
-74169.163084 0.014721
-74104.747986 0.014721
-73944.766129 0.014721
-73913.370426 0.014721
-73868.585514 0.014721
-73797.613880 0.014721
-73757.230828 0.014721
-73705.187613 0.014721
-73096.039471 0.014721
-73069.699143 0.014721
-72967.553136 0.014721
-72815.337243 0.014721
-72706.746439 0.014721
-72686.059557 0.014721
-72503.638745 0.014721
-72487.425855 0.014721
-72481.095351 0.014721
-72355.566488 0.014721
-72286.950717 0.014721
-72249.394746 0.014721
-72129.831239 0.015773
-72061.852432 0.015773
-71953.682468 0.015773
-71891.693323 0.015773
-71830.906357 0.015773
-71825.855718 0.015773
-71796.974854 0.015773
-71753.854622 0.015773
-71596.419067 0.015773
-71353.630705 0.015773
-71310.359608 0.015773
-71195.576285 0.015773
-71178.397129 0.015773
-71098.996222 0.015773
-71095.783094 0.015773
-71072.010517 0.015773
-70935.917940 0.015773
-70747.117190 0.015773
-70723.256920 0.015773
-70680.068137 0.015773
-70641.352764 0.015773
-70574.558029 0.015773
-70483.279837 0.015773
-70395.442008 0.015773
-70361.044364 0.015773
-70307.205866 0.015773
-70235.440072 0.015773
-70185.909674 0.015773
-70124.249206 0.015773
-70071.301204 0.015773
-69971.255614 0.015773
-69863.775171 0.015773
-69862.114018 0.015773
-69765.835168 0.015773
-69744.347447 0.015773
-69700.946016 0.015773
-69527.844499 0.015773
-69526.420796 0.015773
-69485.663636 0.015773
-69235.040785 0.015773
-69008.590473 0.015773
-68932.779519 0.015773
-68886.095935 0.015773
-68822.690705 0.015773
-68801.274583 0.015773
-68743.920650 0.015773
-68703.062916 0.015773
-68625.560003 0.015773
-68459.043465 0.015773
-68430.251437 0.015773
-68179.809697 0.015773
-68162.486213 0.015773
-68153.401855 0.015773
-68152.206137 0.015773
-68146.303030 0.015773
-68065.888388 0.015773
-67980.717074 0.015773
-67912.299743 0.015773
-67906.873446 0.015773
-67588.137012 0.015773
-67584.830894 0.015773
-67364.705194 0.015773
-67343.121850 0.015773
-67330.011093 0.016824
-67033.791069 0.016824
-66931.536320 0.016824
-66902.250442 0.016824
-66816.139718 0.016824
-66781.414110 0.016824
-66638.214941 0.016824
-66623.595004 0.016824
-66605.516381 0.016824
-66551.561497 0.016824
-66509.137605 0.016824
-66478.627665 0.016824
-66463.082642 0.016824
-66456.533170 0.016824
-66355.568874 0.016824
-66355.155204 0.016824
-66222.064747 0.016824
-66214.086558 0.016824
-66152.221574 0.016824
-66004.370079 0.016824
-65953.299239 0.016824
-65947.187554 0.016824
-65924.850724 0.016824
-65911.383390 0.016824
-65731.007106 0.016824
-65716.946346 0.016824
-65674.333438 0.016824
-65662.608609 0.016824
-65483.305376 0.016824
-65299.617130 0.016824
-65280.132890 0.016824
-65213.278388 0.016824
-65209.050965 0.016824
-65019.510925 0.017876
-64841.988073 0.017876
-64790.649303 0.017876
-64683.807749 0.017876
-64678.119524 0.017876
-64483.429721 0.018927
-64466.400432 0.018927
-64377.403856 0.018927
-64137.791114 0.019979
-64129.414769 0.019979
-63844.522268 0.019979
-63780.041072 0.019979
-63770.175959 0.019979
-63474.974005 0.019979
-63288.840050 0.019979
-62898.712955 0.019979
-62894.148849 0.019979
-62772.831107 0.019979
-62748.158970 0.019979
-62654.593400 0.019979
-62539.315789 0.019979
-62505.254159 0.019979
-62490.634783 0.019979
-62404.259822 0.021030
-62377.413905 0.021030
-62294.815940 0.021030
-62151.637707 0.021030
-62082.116200 0.021030
-62082.069767 0.021030
-62017.610046 0.021030
-62017.476395 0.021030
-61926.456984 0.021030
-61710.067810 0.021030
-61534.198327 0.021030
-61417.005167 0.021030
-61210.414520 0.021030
-61175.062992 0.021030
-61093.448963 0.021030
-61064.493506 0.021030
-61003.639856 0.021030
-60923.347726 0.021030
-60889.854953 0.021030
-60821.081993 0.021030
-60801.663729 0.021030
-60781.373461 0.021030
-60734.317699 0.021030
-60636.615385 0.021030
-60607.307828 0.022082
-60494.849623 0.022082
-60493.925249 0.022082
-60442.854326 0.022082
-60301.156372 0.022082
-60066.713868 0.023134
-60063.940683 0.023134
-59803.542497 0.023134
-59694.053584 0.024185
-59604.110266 0.024185
-59551.129763 0.024185
-59426.787920 0.024185
-59406.781783 0.024185
-59404.935158 0.024185
-59279.343554 0.024185
-59092.063587 0.024185
-59064.197151 0.024185
-59033.312278 0.024185
-58927.856898 0.024185
-58887.251821 0.024185
-58886.396781 0.024185
-58727.973897 0.024185
-58684.040678 0.024185
-58614.469021 0.025237
-58592.134680 0.025237
-58511.087429 0.025237
-58477.919418 0.025237
-58431.114532 0.025237
-58345.798873 0.025237
-58344.476782 0.025237
-58278.415311 0.025237
-58252.941512 0.025237
-58231.761825 0.025237
-58188.884164 0.025237
-58131.138877 0.025237
-57800.272727 0.025237
-57561.250733 0.025237
-57544.670686 0.025237
-57536.310448 0.025237
-57463.014651 0.025237
-57242.794114 0.025237
-57134.089329 0.025237
-57110.832877 0.025237
-57015.629962 0.025237
-56983.802504 0.025237
-56974.704036 0.025237
-56868.723232 0.025237
-56838.220951 0.025237
-56834.588218 0.025237
-56733.730553 0.025237
-56724.217680 0.025237
-56716.032403 0.025237
-56714.393693 0.025237
-56661.008163 0.025237
-56500.517787 0.025237
-56460.187079 0.025237
-56433.314013 0.025237
-56347.024120 0.025237
-56296.393906 0.025237
-56277.458915 0.025237
-56253.244863 0.025237
-56211.959300 0.025237
-56198.475225 0.025237
-56149.869782 0.025237
-56109.146402 0.025237
-56072.188305 0.025237
-56044.296354 0.025237
-56013.986928 0.025237
-55902.151606 0.025237
-55841.823770 0.025237
-55797.292018 0.025237
-55733.292759 0.025237
-55719.615727 0.025237
-55708.610948 0.025237
-55702.063231 0.025237
-55642.778824 0.025237
-55629.995068 0.025237
-55540.620928 0.025237
-55523.767965 0.025237
-55470.729383 0.025237
-55438.255175 0.025237
-55306.707839 0.025237
-55291.641611 0.025237
-55265.211289 0.025237
-55242.770423 0.025237
-55173.973547 0.025237
-55151.650269 0.025237
-55077.154125 0.025237
-55062.504967 0.025237
-55019.363381 0.025237
-54778.371542 0.025237
-54750.556850 0.025237
-54719.359296 0.025237
-54608.669996 0.025237
-54559.211850 0.025237
-54554.223227 0.025237
-54503.127273 0.025237
-54430.422554 0.025237
-54375.610723 0.025237
-54328.756843 0.025237
-54277.049025 0.026288
-54229.798267 0.026288
-54110.181818 0.026288
-54081.642545 0.026288
-54033.102825 0.026288
-54006.104327 0.026288
-53977.450464 0.026288
-53884.946346 0.026288
-53809.325810 0.026288
-53798.202939 0.026288
-53656.020202 0.026288
-53627.783426 0.026288
-53577.549457 0.026288
-53571.932907 0.026288
-53444.439211 0.026288
-53410.942068 0.026288
-53383.449675 0.026288
-53376.941940 0.026288
-53215.247198 0.026288
-53175.111389 0.026288
-53027.621564 0.026288
-52890.268900 0.026288
-52817.661558 0.026288
-52806.784314 0.026288
-52676.223052 0.026288
-52647.321724 0.026288
-52635.827757 0.026288
-52607.773307 0.026288
-52606.136263 0.026288
-52408.674585 0.026288
-52355.045792 0.026288
-52327.387074 0.026288
-52251.258345 0.026288
-52174.147686 0.026288
-51986.905374 0.027340
-51941.427263 0.027340
-51933.849378 0.027340
-51932.050123 0.027340
-51898.729202 0.027340
-51805.372741 0.027340
-51799.658613 0.027340
-51782.303875 0.027340
-51746.894427 0.027340
-51739.777984 0.027340
-51629.709438 0.028391
-51420.524207 0.028391
-51414.022091 0.028391
-51294.418067 0.028391
-51219.652719 0.028391
-51206.025520 0.028391
-51049.497393 0.028391
-50916.809704 0.028391
-50894.822967 0.028391
-50879.877878 0.028391
-50849.579907 0.028391
-50745.314208 0.028391
-50717.672058 0.028391
-50692.998139 0.028391
-50678.802664 0.028391
-50675.106458 0.028391
-50573.902177 0.028391
-50568.178532 0.028391
-50515.460837 0.028391
-50493.454008 0.028391
-50400.372422 0.028391
-50397.645890 0.028391
-50347.252666 0.028391
-50297.208253 0.028391
-50233.288165 0.028391
-50221.653921 0.028391
-49924.946472 0.028391
-49919.540142 0.028391
-49896.171729 0.028391
-49825.840239 0.028391
-49765.621497 0.028391
-49762.663630 0.028391
-49753.658437 0.028391
-49724.564281 0.028391
-49717.490064 0.028391
-49673.530980 0.028391
-49641.957558 0.028391
-49613.201729 0.028391
-49612.025280 0.029443
-49523.829436 0.029443
-49450.092019 0.029443
-49441.429398 0.029443
-49402.285069 0.029443
-49345.804438 0.029443
-49324.418924 0.029443
-49294.469831 0.029443
-49283.183512 0.029443
-49274.509978 0.029443
-49166.629608 0.029443
-49157.703283 0.029443
-49103.255411 0.029443
-49075.480715 0.029443
-49063.596674 0.029443
-48902.128788 0.029443
-48820.452735 0.029443
-48716.242424 0.029443
-48711.794331 0.029443
-48668.173295 0.029443
-48613.413873 0.029443
-48584.657709 0.029443
-48529.550660 0.029443
-48426.677722 0.029443
-48364.928536 0.029443
-48254.928829 0.029443
-48210.018613 0.029443
-48184.581117 0.029443
-48161.070930 0.029443
-48136.831169 0.029443
-48119.924741 0.029443
-48038.329494 0.029443
-47937.421272 0.029443
-47937.243496 0.029443
-47904.360215 0.029443
-47838.634689 0.029443
-47704.703493 0.029443
-47652.263774 0.029443
-47630.388591 0.029443
-47522.392021 0.029443
-47468.963369 0.029443
-47448.938150 0.029443
-47388.646479 0.029443
-47384.436334 0.029443
-47353.680298 0.029443
-47256.422944 0.029443
-47193.298329 0.029443
-47098.836109 0.029443
-47098.537062 0.029443
-47064.154697 0.029443
-47030.474864 0.029443
-47011.670547 0.029443
-46990.285477 0.029443
-46976.110708 0.030494
-46930.388154 0.030494
-46829.330938 0.030494
-46827.204468 0.030494
-46811.555202 0.030494
-46661.742764 0.030494
-46642.546088 0.030494
-46611.397849 0.030494
-46611.000000 0.030494
-46586.508636 0.030494
-46581.027718 0.030494
-46404.658351 0.030494
-46383.014102 0.030494
-46260.822918 0.030494
-46147.643984 0.030494
-46081.946346 0.030494
-46075.638017 0.030494
-46044.727044 0.030494
-46039.706488 0.030494
-46014.050550 0.030494
-45990.599811 0.030494
-45936.941790 0.030494
-45864.504301 0.030494
-45801.709422 0.030494
-45711.076419 0.030494
-45627.306494 0.030494
-45603.421491 0.030494
-45598.054899 0.030494
-45433.524441 0.030494
-45419.102466 0.030494
-45379.883019 0.030494
-45308.781499 0.030494
-45295.759619 0.030494
-45291.001065 0.030494
-45236.375414 0.030494
-45227.882012 0.030494
-45214.010445 0.030494
-45169.700955 0.030494
-45100.824675 0.030494
-45002.198942 0.030494
-44929.535542 0.030494
-44847.208568 0.030494
-44770.642981 0.030494
-44633.035951 0.030494
-44622.618520 0.030494
-44513.924244 0.030494
-44483.879418 0.030494
-44154.665380 0.031546
-44107.061239 0.031546
-44049.973695 0.031546
-44045.155653 0.031546
-44012.868026 0.031546
-43930.888777 0.031546
-43841.584710 0.031546
-43835.990959 0.031546
-43818.812630 0.031546
-43795.033180 0.031546
-43706.776224 0.031546
-43699.764320 0.031546
-43666.951898 0.031546
-43632.786561 0.031546
-43488.285315 0.031546
-43483.363636 0.031546
-43469.123803 0.031546
-43465.040466 0.031546
-43443.769287 0.031546
-43392.158131 0.031546
-43368.930624 0.031546
-43368.878898 0.031546
-43277.581327 0.031546
-43275.683776 0.031546
-43258.595154 0.031546
-43239.576611 0.031546
-43135.551948 0.031546
-43045.639879 0.031546
-43022.680332 0.031546
-43011.286654 0.031546
-42855.556669 0.031546
-42841.668968 0.031546
-42813.024530 0.031546
-42785.874714 0.031546
-42745.545455 0.031546
-42715.618932 0.031546
-42699.316340 0.031546
-42603.687353 0.031546
-42513.757057 0.032597
-42484.234848 0.032597
-42465.164811 0.032597
-42442.096974 0.032597
-42434.000000 0.032597
-42429.677147 0.032597
-42399.714614 0.032597
-42381.857987 0.032597
-42376.128714 0.032597
-42366.312331 0.032597
-42353.816360 0.032597
-42342.510958 0.032597
-42205.007363 0.032597
-42059.900477 0.032597
-41925.932851 0.032597
-41899.689272 0.032597
-41860.906364 0.032597
-41817.515756 0.032597
-41692.242269 0.032597
-41661.956364 0.032597
-41636.808439 0.032597
-41618.622508 0.032597
-41527.931053 0.033649
-41509.940325 0.033649
-41483.757995 0.033649
-41359.464277 0.034700
-41330.744046 0.034700
-41302.220211 0.034700
-41236.545455 0.034700
-41219.172020 0.034700
-40952.399821 0.034700
-40924.688631 0.034700
-40865.879371 0.034700
-40845.089285 0.034700
-40837.595404 0.034700
-40822.457979 0.034700
-40793.029025 0.034700
-40779.717807 0.034700
-40717.971501 0.034700
-40700.336494 0.034700
-40675.432737 0.034700
-40672.341497 0.034700
-40661.713798 0.034700
-40612.985271 0.034700
-40507.855374 0.034700
-40465.600969 0.034700
-40428.345745 0.034700
-40388.561661 0.035752
-40374.014102 0.035752
-40364.354474 0.035752
-40322.794521 0.035752
-40320.775059 0.035752
-40236.929285 0.035752
-40236.657264 0.035752
-40187.534323 0.035752
-40179.522394 0.035752
-40131.959596 0.035752
-40090.237470 0.035752
-39942.391549 0.035752
-39819.518903 0.035752
-39818.149639 0.035752
-39683.357834 0.035752
-39626.319895 0.035752
-39622.571047 0.035752
-39621.693683 0.035752
-39595.838403 0.035752
-39504.007932 0.035752
-39474.821195 0.035752
-39426.307819 0.035752
-39342.583651 0.035752
-39271.155844 0.035752
-39249.227384 0.035752
-39213.871810 0.035752
-39210.084908 0.035752
-39209.247198 0.035752
-39130.705626 0.035752
-39108.372654 0.035752
-38974.525713 0.035752
-38929.170409 0.035752
-38928.956865 0.035752
-38871.846012 0.035752
-38871.041033 0.035752
-38870.334292 0.035752
-38847.714556 0.035752
-38778.747985 0.035752
-38739.717911 0.035752
-38736.949972 0.035752
-38713.567970 0.035752
-38693.954545 0.035752
-38663.888226 0.035752
-38483.357321 0.035752
-38427.122021 0.035752
-38412.771756 0.035752
-38390.968734 0.035752
-38269.011364 0.035752
-38117.140910 0.035752
-38106.042220 0.035752
-37977.070856 0.035752
-37949.184498 0.035752
-37895.286031 0.035752
-37855.770597 0.035752
-37750.216723 0.035752
-37652.916158 0.035752
-37611.966002 0.035752
-37581.604409 0.035752
-37570.927132 0.035752
-37546.658195 0.035752
-37540.330034 0.035752
-37353.184520 0.035752
-37284.644506 0.035752
-37248.762681 0.035752
-37225.437544 0.035752
-37193.293181 0.035752
-37152.697947 0.035752
-37130.891323 0.035752
-37091.759282 0.035752
-37011.372727 0.035752
-37004.646807 0.035752
-36988.880608 0.035752
-36957.643334 0.035752
-36953.849538 0.035752
-36814.533911 0.036803
-36812.257345 0.036803
-36768.847860 0.036803
-36683.128228 0.036803
-36682.893638 0.036803
-36680.440988 0.036803
-36679.425516 0.036803
-36528.244580 0.037855
-36395.206679 0.037855
-36356.419280 0.037855
-36296.905748 0.037855
-36286.698549 0.037855
-36191.282459 0.037855
-36119.771904 0.037855
-36116.945758 0.037855
-36109.694971 0.037855
-36102.370188 0.037855
-36098.562236 0.037855
-36010.526696 0.037855
-35935.983079 0.037855
-35924.412148 0.037855
-35717.954903 0.037855
-35687.239842 0.037855
-35608.706102 0.037855
-35601.688393 0.037855
-35595.383610 0.037855
-35586.468104 0.037855
-35572.152393 0.037855
-35501.101604 0.037855
-35430.519013 0.037855
-35371.795033 0.037855
-35331.719848 0.037855
-35195.354789 0.037855
-35129.982620 0.037855
-35112.312713 0.037855
-35081.537907 0.037855
-35080.862360 0.037855
-35078.263636 0.037855
-35059.590310 0.037855
-35021.248629 0.037855
-35016.712677 0.037855
-34992.935094 0.037855
-34937.671939 0.037855
-34834.416749 0.037855
-34776.303268 0.037855
-34718.986792 0.038906
-34684.136163 0.038906
-34637.844419 0.038906
-34636.084803 0.038906
-34601.615064 0.038906
-34577.211323 0.038906
-34565.812525 0.038906
-34445.223485 0.038906
-34435.699060 0.038906
-34432.318711 0.038906
-34422.531391 0.038906
-34400.589813 0.038906
-34396.423811 0.038906
-34353.277849 0.038906
-34258.681040 0.038906
-34253.935749 0.038906
-34252.745432 0.038906
-34168.913640 0.038906
-34134.312817 0.038906
-34119.488401 0.038906
-34098.217057 0.038906
-34060.879928 0.038906
-34039.431092 0.038906
-33939.413446 0.038906
-33910.803006 0.038906
-33861.709455 0.038906
-33849.726381 0.038906
-33832.931682 0.038906
-33804.928711 0.038906
-33781.297173 0.038906
-33768.931194 0.038906
-33723.782239 0.038906
-33719.668547 0.038906
-33624.309706 0.038906
-33613.372775 0.038906
-33544.320626 0.038906
-33439.060606 0.038906
-33431.829583 0.038906
-33390.596420 0.038906
-33362.235178 0.038906
-33351.352720 0.038906
-33320.883749 0.038906
-33292.020138 0.039958
-33281.009325 0.039958
-33266.448135 0.039958
-33226.836364 0.039958
-33176.409621 0.039958
-33043.091728 0.039958
-33037.529074 0.039958
-33007.273522 0.039958
-33000.936875 0.039958
-32979.599932 0.039958
-32904.852273 0.039958
-32868.541332 0.039958
-32861.971228 0.039958
-32749.926466 0.039958
-32674.515850 0.039958
-32604.876760 0.039958
-32593.159208 0.039958
-32527.770199 0.039958
-32484.521212 0.039958
-32463.629348 0.039958
-32406.884824 0.039958
-32376.444993 0.039958
-32363.955288 0.039958
-32273.295626 0.039958
-32260.775963 0.039958
-32211.980485 0.039958
-32187.606119 0.039958
-32085.124402 0.039958
-32063.349876 0.039958
-32030.103924 0.039958
-31966.011408 0.039958
-31925.920099 0.039958
-31808.634404 0.039958
-31757.953492 0.039958
-31746.933983 0.039958
-31711.304440 0.039958
-31681.199301 0.039958
-31595.792323 0.039958
-31539.754399 0.039958
-31483.142575 0.039958
-31466.198207 0.039958
-31434.918395 0.039958
-31418.463212 0.039958
-31389.562276 0.039958
-31348.395105 0.039958
-31316.106719 0.039958
-31275.929449 0.039958
-31237.679850 0.039958
-31056.225935 0.039958
-31047.333333 0.039958
-30939.433566 0.039958
-30923.606156 0.039958
-30905.621291 0.039958
-30876.707047 0.039958
-30872.787626 0.039958
-30817.814500 0.039958
-30812.766105 0.039958
-30795.172332 0.039958
-30768.046571 0.039958
-30734.847110 0.039958
-30734.831735 0.039958
-30732.930655 0.039958
-30713.471663 0.039958
-30662.570804 0.039958
-30638.613895 0.039958
-30568.998075 0.039958
-30529.932124 0.039958
-30481.281621 0.039958
-30327.844999 0.039958
-30306.032251 0.039958
-30293.753652 0.039958
-30275.360887 0.039958
-30202.323703 0.039958
-30170.370058 0.039958
-30112.236599 0.039958
-30088.114105 0.041009
-30051.472367 0.041009
-30037.714682 0.041009
-30026.150407 0.041009
-30006.799715 0.041009
-30001.352015 0.041009
-29963.561661 0.041009
-29896.665449 0.041009
-29851.518519 0.041009
-29839.227273 0.041009
-29650.377020 0.041009
-29578.898489 0.041009
-29572.277098 0.041009
-29569.829689 0.041009
-29569.822384 0.041009
-29502.006928 0.041009
-29429.633702 0.041009
-29417.217698 0.041009
-29406.432834 0.041009
-29339.129287 0.041009
-29335.687661 0.041009
-29334.535787 0.041009
-29318.690178 0.041009
-29275.522856 0.041009
-29236.178103 0.041009
-29163.866878 0.041009
-29111.715128 0.041009
-29090.233291 0.041009
-29063.161986 0.041009
-29031.654323 0.041009
-29009.463222 0.041009
-28994.512986 0.041009
-28978.242729 0.041009
-28957.077186 0.041009
-28935.783914 0.041009
-28800.221102 0.042061
-28790.181798 0.042061
-28775.394089 0.042061
-28681.457694 0.042061
-28671.442474 0.042061
-28638.500528 0.042061
-28551.516044 0.042061
-28540.055645 0.042061
-28525.497014 0.042061
-28499.268049 0.042061
-28379.594726 0.042061
-28375.987874 0.042061
-28354.482281 0.042061
-28289.535940 0.042061
-28269.676430 0.042061
-28256.681836 0.042061
-28255.743825 0.042061
-28180.063514 0.042061
-28162.807312 0.042061
-28133.042877 0.042061
-28087.793840 0.042061
-28079.961039 0.042061
-28029.820680 0.042061
-28004.174001 0.042061
-27953.121469 0.042061
-27941.301132 0.042061
-27894.525000 0.042061
-27874.015433 0.042061
-27864.463872 0.042061
-27845.100128 0.042061
-27803.303302 0.042061
-27784.211423 0.042061
-27783.373904 0.042061
-27757.126168 0.042061
-27703.854641 0.042061
-27662.338159 0.042061
-27655.899054 0.042061
-27629.391974 0.042061
-27591.891938 0.042061
-27503.257948 0.042061
-27447.430477 0.042061
-27397.183109 0.042061
-27326.165660 0.042061
-27311.696665 0.042061
-27295.092025 0.042061
-27167.412904 0.043113
-27154.609811 0.043113
-27038.303927 0.043113
-27034.532639 0.043113
-26948.024781 0.043113
-26944.657262 0.043113
-26938.666919 0.043113
-26932.433731 0.043113
-26820.939695 0.043113
-26715.561331 0.043113
-26707.056040 0.043113
-26700.751840 0.043113
-26663.751515 0.043113
-26551.710606 0.043113
-26472.249022 0.043113
-26457.229564 0.043113
-26392.897696 0.043113
-26372.999255 0.043113
-26308.782161 0.043113
-26290.503824 0.043113
-26272.629410 0.043113
-26228.896310 0.043113
-26183.828182 0.043113
-26168.351586 0.043113
-26145.720235 0.043113
-26130.709766 0.043113
-26054.868441 0.043113
-25971.988752 0.043113
-25889.108482 0.043113
-25817.902722 0.044164
-25763.945308 0.044164
-25731.261457 0.044164
-25683.926955 0.044164
-25640.368550 0.045216
-25556.158131 0.045216
-25528.621212 0.045216
-25479.179568 0.045216
-25443.871138 0.045216
-25424.479339 0.045216
-25423.357312 0.045216
-25360.528986 0.045216
-25335.380119 0.045216
-25331.762473 0.045216
-25321.437964 0.045216
-25320.300239 0.045216
-25289.318182 0.045216
-25170.632886 0.045216
-25142.501855 0.045216
-25008.287879 0.047319
-24962.934347 0.047319
-24906.433505 0.047319
-24852.202421 0.047319
-24828.126363 0.047319
-24790.373904 0.047319
-24788.294142 0.047319
-24782.344828 0.047319
-24781.076012 0.047319
-24751.596379 0.047319
-24705.235484 0.047319
-24695.955079 0.047319
-24692.116167 0.047319
-24653.027087 0.047319
-24570.439441 0.047319
-24547.233324 0.047319
-24503.091457 0.047319
-24491.663800 0.047319
-24474.906100 0.047319
-24342.429293 0.047319
-24206.917087 0.047319
-24157.671186 0.047319
-24139.775629 0.047319
-24088.853924 0.047319
-24081.368860 0.047319
-24058.042290 0.047319
-23994.893720 0.047319
-23957.006454 0.047319
-23940.306300 0.047319
-23937.531380 0.047319
-23931.656788 0.047319
-23904.887915 0.047319
-23897.666539 0.047319
-23843.760541 0.047319
-23843.344723 0.047319
-23786.643793 0.047319
-23774.346580 0.047319
-23737.829482 0.047319
-23736.949390 0.047319
-23634.843765 0.047319
-23619.686165 0.047319
-23593.189677 0.047319
-23544.795057 0.047319
-23543.519047 0.047319
-23535.531864 0.047319
-23521.280194 0.047319
-23499.858643 0.047319
-23487.877081 0.047319
-23443.639856 0.047319
-23391.682214 0.047319
-23326.992034 0.047319
-23282.289132 0.047319
-23246.911082 0.047319
-23184.306798 0.047319
-23080.542195 0.047319
-23080.540419 0.047319
-23026.916667 0.047319
-22996.344076 0.047319
-22990.718502 0.047319
-22960.537386 0.047319
-22952.612554 0.047319
-22904.329207 0.047319
-22779.029860 0.047319
-22715.904711 0.048370
-22693.976566 0.048370
-22672.941924 0.048370
-22668.954545 0.048370
-22653.396613 0.048370
-22622.807915 0.048370
-22591.705100 0.048370
-22549.390733 0.048370
-22492.169472 0.048370
-22466.979965 0.048370
-22384.250000 0.048370
-22371.909091 0.048370
-22334.810606 0.048370
-22327.015471 0.048370
-22202.552632 0.049422
-22201.170788 0.049422
-22193.714963 0.049422
-22152.830489 0.049422
-22076.784765 0.049422
-21977.863092 0.049422
-21884.447778 0.049422
-21873.554128 0.049422
-21839.613325 0.049422
-21831.911055 0.049422
-21809.152121 0.049422
-21799.390150 0.049422
-21777.116022 0.049422
-21753.620590 0.049422
-21747.524364 0.049422
-21735.529751 0.049422
-21728.658592 0.049422
-21707.978689 0.049422
-21699.023712 0.049422
-21695.816475 0.049422
-21580.824440 0.049422
-21561.203473 0.049422
-21536.447376 0.049422
-21521.924148 0.049422
-21515.496012 0.049422
-21513.561164 0.049422
-21495.051814 0.049422
-21463.272941 0.051525
-21442.607605 0.051525
-21439.378925 0.051525
-21403.645485 0.051525
-21387.561177 0.051525
-21384.625250 0.051525
-21378.287963 0.051525
-21283.666262 0.051525
-21264.524530 0.051525
-21241.036633 0.051525
-21178.506346 0.051525
-21161.704031 0.051525
-21093.003810 0.051525
-21073.578334 0.051525
-21072.533700 0.051525
-21048.246313 0.051525
-21022.309091 0.051525
-21006.027321 0.051525
-20966.220489 0.051525
-20964.512121 0.051525
-20923.812903 0.051525
-20874.672127 0.051525
-20836.128318 0.051525
-20832.284091 0.051525
-20830.822134 0.051525
-20830.746562 0.051525
-20829.848219 0.051525
-20810.560473 0.051525
-20794.266742 0.051525
-20769.963939 0.051525
-20746.533932 0.051525
-20724.795568 0.051525
-20706.340347 0.051525
-20680.810951 0.051525
-20671.367123 0.051525
-20664.381002 0.051525
-20642.044027 0.051525
-20623.935024 0.051525
-20620.078096 0.051525
-20607.697227 0.051525
-20602.460813 0.051525
-20599.269394 0.051525
-20598.226623 0.051525
-20578.073690 0.051525
-20576.691954 0.051525
-20450.712758 0.051525
-20446.749730 0.051525
-20369.578096 0.052576
-20357.549020 0.052576
-20343.320910 0.052576
-20329.353468 0.052576
-20327.857841 0.052576
-20317.307033 0.052576
-20317.073469 0.052576
-20300.086883 0.052576
-20271.910345 0.052576
-20265.464625 0.052576
-20230.085170 0.052576
-20212.305871 0.052576
-20148.482976 0.052576
-20062.238800 0.052576
-20061.501461 0.052576
-19983.801362 0.052576
-19947.691627 0.052576
-19947.654545 0.052576
-19925.765152 0.052576
-19915.608037 0.052576
-19886.800837 0.052576
-19886.162458 0.052576
-19884.143253 0.052576
-19874.254924 0.052576
-19853.754610 0.052576
-19850.824629 0.052576
-19821.954258 0.052576
-19821.413171 0.052576
-19774.133231 0.052576
-19768.163391 0.052576
-19734.687778 0.052576
-19690.681118 0.052576
-19674.794879 0.052576
-19673.473464 0.052576
-19671.565656 0.052576
-19659.981443 0.052576
-19641.072644 0.053628
-19605.793197 0.053628
-19580.861082 0.053628
-19572.254880 0.053628
-19565.929162 0.053628
-19564.056006 0.053628
-19524.090732 0.053628
-19480.727273 0.053628
-19479.006557 0.053628
-19441.757098 0.053628
-19429.244343 0.053628
-19398.883684 0.053628
-19361.635333 0.053628
-19350.186661 0.053628
-19325.405068 0.053628
-19325.250589 0.053628
-19321.493756 0.053628
-19312.590909 0.053628
-19285.576493 0.053628
-19264.910747 0.053628
-19261.467152 0.053628
-19260.517199 0.053628
-19252.010717 0.053628
-19226.948399 0.053628
-19226.596118 0.053628
-19219.731415 0.053628
-19206.650420 0.053628
-19195.149747 0.053628
-19153.956738 0.053628
-19138.257476 0.053628
-19104.658516 0.053628
-19090.350969 0.053628
-19061.935936 0.053628
-18970.420547 0.053628
-18939.353535 0.054679
-18928.412647 0.054679
-18891.437740 0.054679
-18818.712504 0.055731
-18800.114324 0.055731
-18758.372048 0.056782
-18716.341076 0.056782
-18667.231198 0.056782
-18650.479547 0.057834
-18559.816997 0.057834
-18557.001825 0.057834
-18482.666667 0.057834
-18422.634287 0.057834
-18374.151515 0.058885
-18373.763840 0.058885
-18293.828408 0.058885
-18275.778253 0.058885
-18255.284326 0.058885
-18252.436118 0.058885
-18252.172311 0.058885
-18205.074904 0.058885
-18149.699242 0.059937
-18093.894175 0.059937
-18080.381119 0.059937
-18069.654187 0.059937
-18064.380335 0.059937
-18024.104709 0.059937
-17976.446758 0.059937
-17966.746465 0.059937
-17949.137277 0.059937
-17924.650350 0.059937
-17908.388112 0.059937
-17900.148770 0.059937
-17887.344837 0.059937
-17853.119048 0.059937
-17847.532943 0.059937
-17808.867370 0.059937
-17801.292208 0.059937
-17764.369199 0.059937
-17764.156020 0.059937
-17763.491355 0.059937
-17762.048953 0.059937
-17737.339944 0.060988
-17709.392147 0.060988
-17691.469545 0.060988
-17676.646170 0.060988
-17652.869525 0.060988
-17650.105935 0.060988
-17644.050505 0.060988
-17636.484568 0.060988
-17551.451948 0.062040
-17550.505003 0.062040
-17502.393589 0.062040
-17492.776505 0.062040
-17483.707459 0.062040
-17483.184795 0.062040
-17459.703040 0.062040
-17457.858057 0.062040
-17422.897464 0.062040
-17402.709738 0.062040
-17397.303177 0.063091
-17393.525753 0.063091
-17378.627230 0.063091
-17374.782991 0.063091
-17356.746586 0.063091
-17319.256627 0.063091
-17311.147821 0.063091
-17308.736097 0.063091
-17306.881229 0.063091
-17257.944610 0.063091
-17243.589401 0.063091
-17208.625000 0.063091
-17188.727273 0.063091
-17138.911789 0.063091
-17137.298368 0.063091
-17123.242836 0.063091
-17118.590429 0.063091
-17074.941192 0.064143
-17048.816483 0.065195
-17028.985781 0.066246
-17019.664103 0.066246
-16994.216108 0.066246
-16984.032690 0.066246
-16969.588726 0.066246
-16955.912879 0.066246
-16926.295991 0.066246
-16907.632364 0.066246
-16902.371522 0.066246
-16885.237721 0.066246
-16810.011367 0.066246
-16751.818182 0.066246
-16744.654480 0.066246
-16743.904545 0.066246
-16739.602012 0.066246
-16728.307345 0.066246
-16708.568182 0.066246
-16642.699613 0.066246
-16618.095273 0.066246
-16611.349747 0.066246
-16609.216655 0.066246
-16586.371614 0.067298
-16499.947803 0.067298
-16483.502595 0.067298
-16478.638841 0.067298
-16472.920455 0.067298
-16446.800445 0.067298
-16334.661634 0.067298
-16321.613636 0.067298
-16306.803638 0.067298
-16285.035850 0.067298
-16270.747481 0.067298
-16235.347153 0.067298
-16208.305146 0.067298
-16146.040404 0.067298
-16083.227273 0.067298
-16044.469208 0.067298
-16032.021269 0.067298
-16014.623958 0.067298
-16006.230962 0.067298
-15987.631965 0.067298
-15979.902597 0.067298
-15925.565455 0.067298
-15882.356468 0.067298
-15880.508870 0.067298
-15830.530459 0.067298
-15818.126905 0.067298
-15812.656933 0.067298
-15799.904050 0.068349
-15775.888285 0.068349
-15768.060891 0.068349
-15767.210137 0.068349
-15744.285069 0.068349
-15725.602273 0.068349
-15716.665355 0.068349
-15686.483078 0.068349
-15669.610985 0.068349
-15661.771256 0.068349
-15649.066239 0.068349
-15627.979157 0.068349
-15551.184410 0.068349
-15542.865809 0.068349
-15538.690909 0.068349
-15537.795560 0.068349
-15507.682707 0.068349
-15506.600000 0.068349
-15495.190909 0.068349
-15486.906918 0.068349
-15480.970960 0.068349
-15470.618497 0.068349
-15418.408727 0.068349
-15397.098790 0.068349
-15393.544101 0.068349
-15377.802372 0.068349
-15342.447252 0.068349
-15335.006993 0.068349
-15327.859091 0.068349
-15269.338313 0.068349
-15245.850550 0.068349
-15237.710928 0.068349
-15237.332597 0.068349
-15213.912980 0.068349
-15193.232665 0.068349
-15185.754155 0.068349
-15164.080521 0.068349
-15159.178341 0.068349
-15130.337643 0.068349
-15126.017045 0.068349
-15112.352237 0.068349
-15044.019102 0.068349
-15024.655295 0.068349
-14962.818182 0.068349
-14950.218678 0.068349
-14930.544759 0.068349
-14865.612121 0.068349
-14862.096134 0.068349
-14779.051099 0.068349
-14747.247835 0.068349
-14702.966782 0.068349
-14693.914989 0.068349
-14664.995625 0.068349
-14647.230408 0.068349
-14645.863361 0.068349
-14616.094460 0.068349
-14608.176517 0.068349
-14534.986048 0.068349
-14507.729015 0.068349
-14504.860706 0.068349
-14476.229330 0.069401
-14458.303030 0.069401
-14408.611422 0.070452
-14377.212678 0.070452
-14347.413625 0.070452
-14326.282362 0.070452
-14324.829829 0.070452
-14302.403514 0.070452
-14295.174793 0.070452
-14253.955204 0.070452
-14249.277753 0.070452
-14225.913382 0.070452
-14211.700795 0.070452
-14171.096453 0.070452
-14160.327812 0.070452
-14117.556487 0.070452
-14068.189789 0.070452
-14046.988933 0.071504
-14041.538747 0.071504
-14035.388549 0.071504
-14013.922536 0.071504
-13981.208042 0.071504
-13979.127706 0.071504
-13952.884935 0.071504
-13946.355056 0.071504
-13943.267822 0.071504
-13939.505682 0.071504
-13920.749966 0.071504
-13916.573864 0.071504
-13912.721057 0.071504
-13892.631923 0.071504
-13866.213250 0.071504
-13854.113816 0.072555
-13749.215152 0.072555
-13714.208930 0.072555
-13670.671937 0.072555
-13667.986972 0.072555
-13658.436442 0.073607
-13626.734739 0.073607
-13614.581714 0.073607
-13561.828962 0.073607
-13559.219426 0.073607
-13532.883600 0.073607
-13522.333594 0.073607
-13495.719368 0.073607
-13492.984848 0.073607
-13487.520157 0.073607
-13421.296598 0.073607
-13417.152230 0.073607
-13392.987013 0.073607
-13378.168734 0.073607
-13359.431076 0.073607
-13358.499570 0.073607
-13358.216883 0.073607
-13349.344949 0.073607
-13341.989429 0.073607
-13312.690302 0.073607
-13286.884456 0.073607
-13278.855226 0.074658
-13230.211945 0.074658
-13200.603260 0.074658
-13198.955500 0.074658
-13182.176882 0.074658
-13172.779276 0.074658
-13158.696970 0.074658
-13149.067715 0.074658
-13130.318220 0.074658
-13125.935628 0.074658
-13113.929634 0.074658
-13102.517446 0.074658
-13091.764309 0.074658
-13086.855278 0.074658
-13077.060590 0.074658
-13073.556818 0.074658
-13054.103030 0.074658
-13045.132022 0.074658
-13044.645298 0.074658
-13028.542293 0.074658
-13009.276527 0.074658
-13005.927273 0.074658
-12991.981515 0.074658
-12926.472056 0.074658
-12902.545455 0.074658
-12900.528372 0.074658
-12899.468937 0.074658
-12895.552853 0.074658
-12884.736263 0.074658
-12861.678353 0.074658
-12822.124849 0.074658
-12793.090909 0.074658
-12788.006977 0.074658
-12757.935659 0.074658
-12754.755544 0.074658
-12736.968718 0.074658
-12734.909091 0.074658
-12691.287879 0.074658
-12688.084870 0.074658
-12687.089714 0.074658
-12682.562236 0.074658
-12675.166263 0.074658
-12634.362761 0.074658
-12612.000000 0.074658
-12557.052752 0.074658
-12540.606061 0.074658
-12514.992424 0.074658
-12513.625036 0.074658
-12489.671908 0.074658
-12474.875458 0.074658
-12403.509070 0.075710
-12391.845497 0.075710
-12357.901835 0.075710
-12345.899148 0.075710
-12321.290909 0.075710
-12289.369129 0.075710
-12279.404355 0.075710
-12231.612398 0.075710
-12179.529924 0.075710
-12175.655885 0.075710
-12124.104667 0.075710
-12123.184353 0.075710
-12106.026058 0.075710
-12105.562290 0.075710
-12085.269978 0.076761
-12040.005612 0.076761
-12030.592028 0.076761
-12014.923377 0.076761
-12009.066839 0.076761
-11986.851515 0.076761
-11984.026573 0.076761
-11978.112808 0.076761
-11958.490385 0.076761
-11915.226702 0.076761
-11899.987013 0.076761
-11884.110909 0.076761
-11870.538679 0.076761
-11863.626659 0.076761
-11862.399569 0.076761
-11835.919947 0.077813
-11806.224645 0.077813
-11798.185570 0.077813
-11797.504127 0.077813
-11791.579179 0.077813
-11738.752642 0.077813
-11728.915234 0.077813
-11725.097009 0.077813
-11723.866667 0.077813
-11700.745360 0.077813
-11680.895161 0.077813
-11667.202273 0.078864
-11627.007121 0.078864
-11621.176874 0.078864
-11595.512987 0.078864
-11593.153910 0.078864
-11585.009130 0.078864
-11584.147727 0.078864
-11534.874126 0.078864
-11526.847915 0.078864
-11498.157563 0.078864
-11492.314983 0.078864
-11478.990530 0.078864
-11450.577471 0.078864
-11429.286252 0.078864
-11429.278458 0.078864
-11418.687850 0.078864
-11409.915884 0.078864
-11405.541094 0.078864
-11388.583333 0.078864
-11366.613928 0.078864
-11356.850292 0.078864
-11351.348485 0.078864
-11348.394521 0.078864
-11332.106004 0.078864
-11320.946411 0.078864
-11309.962160 0.078864
-11289.353637 0.078864
-11269.627435 0.078864
-11259.936802 0.078864
-11250.520280 0.078864
-11185.260250 0.078864
-11182.026426 0.078864
-11142.801103 0.078864
-11141.905331 0.078864
-11140.215026 0.078864
-11138.533737 0.078864
-11134.890399 0.078864
-11134.628249 0.078864
-11082.029733 0.078864
-11075.965145 0.078864
-11052.663594 0.078864
-11023.196534 0.078864
-11000.173485 0.078864
-10963.031595 0.079916
-10961.199471 0.079916
-10950.243376 0.079916
-10937.362366 0.079916
-10917.585043 0.079916
-10915.731657 0.079916
-10907.423648 0.080967
-10830.108536 0.082019
-10826.250605 0.082019
-10825.416892 0.082019
-10800.000000 0.083070
-10731.313131 0.083070
-10698.395216 0.083070
-10687.843770 0.083070
-10670.852845 0.083070
-10668.167136 0.083070
-10664.579491 0.083070
-10664.456700 0.083070
-10658.147273 0.083070
-10649.913283 0.083070
-10635.230519 0.083070
-10581.818182 0.083070
-10517.586364 0.083070
-10517.302453 0.083070
-10478.774264 0.083070
-10363.636364 0.086225
-10345.794037 0.086225
-10330.022134 0.086225
-10273.628589 0.087277
-10257.585327 0.087277
-10242.168110 0.087277
-10233.244161 0.087277
-10228.336802 0.087277
-10199.768939 0.087277
-10193.539297 0.087277
-10182.176116 0.087277
-10168.776818 0.088328
-10145.454545 0.088328
-10075.077922 0.089380
-10075.068454 0.089380
-10055.837682 0.089380
-9996.227461 0.089380
-9981.633375 0.089380
-9968.770883 0.089380
-9927.272727 0.091483
-9907.199776 0.091483
-9905.235592 0.091483
-9899.911202 0.091483
-9850.611431 0.091483
-9815.424675 0.091483
-9781.982708 0.091483
-9781.070435 0.091483
-9709.154394 0.091483
-9709.090909 0.094637
-9657.841153 0.094637
-9614.835125 0.094637
-9600.316096 0.094637
-9562.138235 0.094637
-9541.339131 0.094637
-9533.661523 0.094637
-9532.927508 0.094637
-9528.467115 0.094637
-9490.909091 0.096740
-9487.277142 0.096740
-9469.600072 0.096740
-9465.498182 0.096740
-9451.250024 0.096740
-9451.170455 0.096740
-9444.001824 0.096740
-9427.824264 0.096740
-9383.160492 0.096740
-9344.190909 0.096740
-9272.727273 0.097792
-9188.791105 0.097792
-9151.437229 0.097792
-9135.987675 0.097792
-9134.920534 0.097792
-9127.778109 0.097792
-9124.463598 0.097792
-9054.545455 0.098843
-9051.698864 0.098843
-9025.938453 0.098843
-8999.901382 0.098843
-8993.888047 0.098843
-8944.729469 0.098843
-8931.254545 0.098843
-8931.066575 0.098843
-8909.753280 0.098843
-8908.598433 0.098843
-8905.172078 0.098843
-8874.010919 0.098843
-8850.779436 0.098843
-8836.363636 0.099895
-8818.504675 0.099895
-8773.717622 0.099895
-8763.273368 0.099895
-8762.688284 0.099895
-8722.280435 0.099895
-8709.395188 0.099895
-8707.538356 0.099895
-8688.634457 0.099895
-8618.181818 0.099895
-8598.475607 0.099895
-8596.391563 0.099895
-8592.489505 0.099895
-8568.493756 0.099895
-8471.714511 0.100946
-8468.003626 0.100946
-8464.790668 0.100946
-8455.098400 0.100946
-8429.713636 0.100946
-8426.069900 0.100946
-8418.892644 0.100946
-8408.323147 0.100946
-8400.000000 0.101998
-8370.451705 0.101998
-8307.921558 0.103049
-8302.769303 0.103049
-8289.875874 0.103049
-8254.765734 0.103049
-8188.393048 0.103049
-8181.818182 0.106204
-8134.143048 0.106204
-8127.166572 0.106204
-8072.954501 0.106204
-8057.665909 0.106204
-8057.355182 0.106204
-8017.335006 0.106204
-8010.584646 0.106204
-7994.957983 0.106204
-7963.636364 0.107256
-7955.285634 0.107256
-7953.718182 0.107256
-7953.121160 0.107256
-7925.100000 0.107256
-7845.943182 0.107256
-7839.849104 0.107256
-7822.383723 0.107256
-7816.699789 0.107256
-7748.153776 0.107256
-7745.454545 0.111462
-7719.924136 0.111462
-7640.912585 0.112513
-7629.495515 0.112513
-7606.223485 0.112513
-7606.042761 0.112513
-7592.752108 0.112513
-7569.073864 0.112513
-7527.272727 0.113565
-7483.248403 0.113565
-7481.630499 0.113565
-7477.555480 0.113565
-7439.594902 0.113565
-7410.254124 0.113565
-7378.179410 0.113565
-7334.873367 0.113565
-7331.194881 0.113565
-7330.864382 0.113565
-7309.090909 0.114616
-7290.271132 0.114616
-7285.774170 0.114616
-7285.507913 0.114616
-7252.586061 0.114616
-7251.424575 0.114616
-7246.964452 0.114616
-7191.210048 0.114616
-7171.095138 0.114616
-7169.561694 0.114616
-7153.817728 0.114616
-7090.909091 0.114616
-7016.197476 0.114616
-6969.318831 0.114616
-6947.381750 0.114616
-6937.522727 0.114616
-6912.106061 0.114616
-6897.938608 0.114616
-6875.295897 0.114616
-6872.727273 0.115668
-6849.077829 0.115668
-6810.917282 0.115668
-6783.205232 0.115668
-6767.579551 0.116719
-6763.640835 0.116719
-6762.811688 0.116719
-6734.144713 0.116719
-6654.545455 0.118822
-6610.202984 0.118822
-6605.847110 0.118822
-6598.980093 0.118822
-6567.163993 0.118822
-6565.954772 0.118822
-6544.220335 0.118822
-6540.634971 0.118822
-6521.558761 0.118822
-6463.329207 0.118822
-6436.363636 0.118822
-6433.076555 0.118822
-6407.889807 0.118822
-6386.477960 0.118822
-6380.437002 0.118822
-6345.431018 0.118822
-6337.528860 0.118822
-6279.380753 0.118822
-6277.929371 0.118822
-6273.410058 0.118822
-6245.508005 0.118822
-6239.622103 0.118822
-6229.957605 0.118822
-6218.181818 0.120925
-6179.363636 0.120925
-6124.766425 0.121977
-6106.082872 0.121977
-6080.072289 0.121977
-6057.422540 0.121977
-6047.971730 0.121977
-6040.257576 0.121977
-6035.164200 0.121977
-6019.898855 0.121977
-6007.377672 0.121977
-6000.000000 0.123028
-5993.221191 0.123028
-5977.855946 0.123028
-5963.529312 0.123028
-5953.081818 0.123028
-5931.253801 0.123028
-5909.104667 0.123028
-5903.882955 0.123028
-5897.191858 0.123028
-5844.303300 0.123028
-5812.587145 0.123028
-5810.158249 0.123028
-5808.351963 0.123028
-5787.330913 0.123028
-5781.818182 0.126183
-5771.153409 0.126183
-5759.387701 0.126183
-5733.693822 0.126183
-5728.332876 0.126183
-5719.318225 0.126183
-5685.439394 0.126183
-5681.772077 0.126183
-5656.959091 0.126183
-5628.815962 0.127234
-5607.492823 0.127234
-5599.569945 0.127234
-5563.636364 0.128286
-5548.984574 0.128286
-5546.567713 0.128286
-5528.469697 0.128286
-5512.386364 0.128286
-5494.945598 0.128286
-5481.278023 0.128286
-5477.650279 0.128286
-5451.119993 0.129338
-5443.783361 0.129338
-5404.048700 0.129338
-5345.454545 0.131441
-5255.760553 0.131441
-5248.432905 0.131441
-5223.759740 0.131441
-5218.424156 0.131441
-5210.952102 0.131441
-5191.584416 0.131441
-5143.292662 0.131441
-5127.272727 0.131441
-5110.111493 0.131441
-5099.693209 0.131441
-5023.045539 0.132492
-5013.904545 0.132492
-4957.997459 0.132492
-4952.575758 0.132492
-4925.395242 0.133544
-4923.298701 0.133544
-4909.090909 0.136698
-4876.754365 0.136698
-4857.171502 0.136698
-4854.087310 0.136698
-4833.340412 0.136698
-4829.227273 0.136698
-4802.936801 0.137750
-4792.076394 0.137750
-4727.709483 0.138801
-4721.930682 0.138801
-4707.467953 0.138801
-4704.866742 0.138801
-4690.909091 0.141956
-4665.525253 0.141956
-4649.756169 0.141956
-4647.797980 0.141956
-4602.469040 0.141956
-4595.147175 0.141956
-4563.616729 0.141956
-4537.700039 0.141956
-4530.781587 0.143007
-4521.918746 0.143007
-4472.727273 0.146162
-4457.487716 0.146162
-4439.581505 0.146162
-4437.446869 0.146162
-4429.888636 0.146162
-4384.191228 0.146162
-4370.331029 0.146162
-4354.670996 0.146162
-4318.344828 0.146162
-4280.882035 0.147213
-4272.965951 0.147213
-4268.035052 0.147213
-4254.545455 0.148265
-4237.575758 0.148265
-4213.460386 0.148265
-4199.800703 0.148265
-4153.894522 0.148265
-4115.300708 0.149317
-4107.284545 0.149317
-4049.157856 0.149317
-4036.363636 0.155626
-4017.661878 0.155626
-4007.109557 0.155626
-3991.319396 0.155626
-3987.298261 0.155626
-3971.785151 0.155626
-3968.709540 0.155626
-3958.392878 0.155626
-3953.900141 0.155626
-3944.037345 0.155626
-3943.950460 0.155626
-3938.984190 0.155626
-3922.571457 0.155626
-3902.205411 0.155626
-3887.627787 0.155626
-3887.579977 0.155626
-3878.668091 0.155626
-3829.325106 0.156677
-3818.181818 0.160883
-3786.603306 0.161935
-3764.590909 0.161935
-3734.898552 0.161935
-3719.500000 0.161935
-3709.408968 0.161935
-3696.187085 0.161935
-3667.547552 0.162986
-3661.762987 0.162986
-3656.033283 0.162986
-3654.522727 0.162986
-3653.740909 0.162986
-3650.487209 0.162986
-3649.677457 0.162986
-3633.965142 0.162986
-3629.242424 0.162986
-3625.297727 0.162986
-3600.000000 0.166141
-3594.001623 0.166141
-3560.377314 0.166141
-3558.112692 0.166141
-3555.010698 0.166141
-3552.083109 0.166141
-3550.192208 0.166141
-3540.220455 0.166141
-3536.698417 0.166141
-3385.789628 0.167192
-3382.556801 0.167192
-3382.504031 0.167192
-3381.818182 0.172450
-3352.430194 0.173502
-3313.439552 0.173502
-3297.907895 0.173502
-3281.637561 0.173502
-3214.058356 0.176656
-3204.671089 0.176656
-3184.024005 0.177708
-3171.788636 0.177708
-3163.636364 0.182965
-3128.938067 0.182965
-3108.872089 0.184017
-3053.724835 0.184017
-3041.806818 0.185068
-3037.214652 0.185068
-2986.010953 0.186120
-2985.515884 0.186120
-2982.463203 0.186120
-2971.286965 0.187171
-2959.590356 0.187171
-2956.127040 0.187171
-2945.454545 0.187171
-2934.448448 0.187171
-2930.238542 0.187171
-2925.950000 0.187171
-2919.587089 0.187171
-2915.321866 0.187171
-2913.570387 0.187171
-2903.962363 0.187171
-2902.682556 0.187171
-2894.184848 0.188223
-2889.136843 0.188223
-2871.367239 0.189274
-2842.092037 0.189274
-2821.295594 0.189274
-2815.851619 0.189274
-2796.235555 0.189274
-2772.818294 0.191377
-2769.045874 0.191377
-2750.306840 0.193481
-2727.272727 0.197687
-2707.272727 0.197687
-2704.318182 0.197687
-2686.018600 0.197687
-2685.153096 0.197687
-2651.878455 0.197687
-2643.867842 0.197687
-2594.181818 0.197687
-2590.291031 0.197687
-2583.146820 0.197687
-2554.320273 0.199790
-2524.459955 0.199790
-2509.090909 0.207150
-2506.340909 0.207150
-2495.130099 0.207150
-2485.775000 0.207150
-2468.489455 0.208202
-2461.969697 0.208202
-2407.515874 0.208202
-2351.190647 0.209253
-2348.586456 0.209253
-2347.714286 0.209253
-2330.328228 0.209253
-2291.074759 0.211356
-2290.909091 0.220820
-2245.292361 0.221872
-2242.927883 0.221872
-2223.459699 0.221872
-2216.062500 0.221872
-2210.623537 0.221872
-2209.712198 0.221872
-2199.383499 0.221872
-2180.385092 0.222923
-2171.559668 0.222923
-2135.250000 0.223975
-2131.508982 0.223975
-2129.514069 0.223975
-2076.041379 0.225026
-2073.761835 0.225026
-2072.727273 0.228181
-2042.935217 0.228181
-2015.083282 0.228181
-2013.332675 0.228181
-1996.519603 0.228181
-1982.481818 0.228181
-1978.832933 0.228181
-1970.266011 0.229232
-1960.699583 0.230284
-1957.865232 0.230284
-1954.301801 0.230284
-1919.747475 0.233438
-1914.915584 0.233438
-1897.600867 0.233438
-1865.051061 0.234490
-1854.545455 0.241851
-1846.898966 0.241851
-1825.724059 0.242902
-1803.030043 0.242902
-1800.489594 0.242902
-1760.403097 0.249211
-1757.827463 0.249211
-1726.189370 0.251314
-1697.517657 0.252366
-1683.784848 0.252366
-1680.217745 0.252366
-1675.932419 0.252366
-1656.663386 0.253417
-1637.298681 0.253417
-1636.363636 0.258675
-1625.294444 0.258675
-1624.657061 0.258675
-1618.648915 0.258675
-1606.796955 0.258675
-1600.604188 0.258675
-1591.691399 0.258675
-1582.435283 0.259727
-1556.000758 0.260778
-1544.409091 0.260778
-1540.613636 0.261830
-1539.750000 0.261830
-1537.606767 0.261830
-1534.083769 0.261830
-1531.792007 0.261830
-1519.785339 0.263933
-1519.110555 0.263933
-1510.420858 0.264984
-1501.002645 0.266036
-1497.109377 0.266036
-1495.111390 0.267087
-1479.386674 0.267087
-1478.405725 0.267087
-1477.231602 0.267087
-1472.853499 0.267087
-1469.545455 0.267087
-1467.412600 0.267087
-1442.266362 0.269190
-1440.438135 0.269190
-1436.584868 0.269190
-1422.688700 0.269190
-1418.181818 0.271293
-1392.093081 0.273396
-1384.835968 0.274448
-1375.048419 0.275499
-1363.649351 0.275499
-1346.363467 0.275499
-1346.253324 0.275499
-1346.027397 0.275499
-1332.340124 0.276551
-1327.675371 0.276551
-1320.170879 0.278654
-1318.424242 0.278654
-1308.912539 0.278654
-1305.549587 0.278654
-1296.943681 0.278654
-1285.180380 0.278654
-1270.951175 0.278654
-1261.945573 0.280757
-1255.907384 0.283912
-1254.185095 0.283912
-1249.700514 0.286015
-1239.637859 0.286015
-1236.434343 0.286015
-1200.000000 0.293375
-1175.350000 0.295478
-1163.536800 0.295478
-1159.571232 0.295478
-1146.228816 0.295478
-1140.686147 0.295478
-1134.348279 0.295478
-1120.493381 0.296530
-1117.730847 0.296530
-1111.269786 0.297581
-1104.111280 0.297581
-1103.711638 0.297581
-1091.340909 0.298633
-1070.875284 0.300736
-1070.339163 0.300736
-1068.957645 0.300736
-1064.674289 0.300736
-1060.711111 0.300736
-1052.298034 0.301788
-1042.055320 0.302839
-1031.571584 0.302839
-1025.827940 0.302839
-1021.936320 0.303891
-985.877743 0.304942
-981.818182 0.315457
-976.283591 0.316509
-975.612629 0.316509
-973.608885 0.316509
-972.574530 0.316509
-967.691672 0.316509
-967.221793 0.316509
-943.189887 0.317560
-928.524793 0.318612
-919.271216 0.320715
-901.914300 0.322818
-893.305647 0.323870
-885.344888 0.323870
-876.578045 0.324921
-874.831192 0.324921
-871.766207 0.324921
-865.002420 0.324921
-864.022438 0.324921
-850.040679 0.324921
-843.597893 0.324921
-830.277488 0.325973
-827.710148 0.325973
-808.108026 0.328076
-806.281476 0.328076
-797.916667 0.329127
-783.998373 0.329127
-780.941369 0.329127
-769.424612 0.329127
-763.636364 0.341746
-759.607121 0.341746
-759.329810 0.341746
-744.063637 0.341746
-735.966836 0.342797
-690.704047 0.343849
-665.555556 0.343849
-661.417990 0.343849
-633.795366 0.344900
-615.349335 0.345952
-591.854545 0.345952
-566.708917 0.348055
-562.517700 0.348055
-558.483683 0.348055
-552.400491 0.349106
-545.454545 0.364879
-535.583397 0.366982
-535.134029 0.366982
-515.571654 0.370137
-496.944908 0.372240
-490.602141 0.374343
-483.385248 0.375394
-481.722245 0.375394
-480.606977 0.375394
-468.703067 0.376446
-466.013963 0.377497
-443.271605 0.379600
-434.931941 0.381703
-434.063284 0.381703
-432.086441 0.381703
-430.523778 0.381703
-429.531184 0.381703
-390.286900 0.386961
-384.002502 0.390116
-369.042469 0.391167
-368.819007 0.391167
-367.184040 0.391167
-336.454186 0.392219
-335.115760 0.392219
-327.272727 0.401682
-317.702833 0.402734
-297.111777 0.404837
-286.383800 0.407992
-251.223578 0.414301
-235.395117 0.416404
-216.256130 0.418507
-215.454545 0.418507
-204.120498 0.421661
-199.533800 0.421661
-192.364248 0.421661
-175.346323 0.423764
-168.638488 0.424816
-162.967674 0.424816
-159.947640 0.424816
-151.553694 0.425868
-132.643939 0.434280
-125.463511 0.436383
-109.090909 0.450053
-89.329870 0.454259
-74.949091 0.456362
-71.069178 0.458465
-65.508485 0.458465
39.264871 0.491062
61.459868 0.495268
63.426177 0.495268
78.433632 0.498423
83.989121 0.499474
87.222608 0.499474
88.678273 0.499474
109.090909 0.525762
110.325089 0.525762
110.537126 0.525762
116.218611 0.525762
117.855897 0.525762
157.352649 0.529968
193.316787 0.537329
243.668449 0.544690
244.789532 0.544690
262.606061 0.544690
279.311121 0.546793
284.237959 0.546793
288.917907 0.546793
291.795955 0.546793
297.522727 0.546793
310.215152 0.547844
324.621922 0.552050
327.272727 0.564669
328.843624 0.564669
335.324477 0.566772
342.526645 0.570978
356.104069 0.575184
365.000881 0.576236
384.397969 0.580442
389.682036 0.580442
389.920690 0.580442
412.257216 0.584648
415.005929 0.584648
423.361578 0.584648
430.469697 0.584648
449.844641 0.587802
453.903896 0.587802
455.321407 0.587802
463.727273 0.588854
468.959848 0.589905
484.703837 0.589905
496.159091 0.590957
517.205438 0.597266
527.705416 0.598318
530.579014 0.598318
531.588745 0.598318
544.365169 0.599369
545.454545 0.610936
573.091258 0.613039
577.176602 0.613039
590.717172 0.615142
610.460140 0.619348
617.873244 0.620400
636.121876 0.625657
638.348641 0.626709
662.616486 0.631966
667.041927 0.631966
667.774685 0.631966
680.443574 0.633018
680.757261 0.633018
694.741563 0.634069
699.831668 0.634069
710.597872 0.638275
716.400929 0.638275
721.727767 0.638275
724.745784 0.639327
729.564230 0.639327
763.636364 0.648791
792.671628 0.650894
818.455201 0.658254
831.919557 0.660358
838.429006 0.660358
865.045449 0.663512
871.939432 0.663512
874.389324 0.663512
882.697775 0.664564
884.604743 0.664564
904.633028 0.665615
912.457108 0.666667
915.339166 0.666667
917.534848 0.666667
928.571076 0.666667
937.381200 0.666667
955.061150 0.667718
981.818182 0.682440
1004.812003 0.683491
1031.874789 0.685594
1042.048091 0.686646
1042.525884 0.686646
1064.000800 0.686646
1081.973611 0.686646
1091.403693 0.687697
1094.986452 0.687697
1104.437592 0.688749
1114.651408 0.688749
1120.590416 0.688749
1128.504789 0.689800
1150.424996 0.691903
1153.519685 0.691903
1158.550665 0.691903
1160.778203 0.691903
1170.897856 0.692955
1178.418687 0.694006
1183.812905 0.695058
1194.000854 0.695058
1200.000000 0.705573
1202.382070 0.705573
1218.806277 0.705573
1229.333246 0.706625
1250.905455 0.708728
1262.084865 0.708728
1264.663814 0.708728
1267.397233 0.709779
1291.924242 0.715037
1300.542177 0.715037
1302.859820 0.716088
1303.298699 0.716088
1307.154897 0.716088
1319.326251 0.717140
1323.416055 0.717140
1327.472787 0.717140
1330.749277 0.718191
1332.915508 0.718191
1336.223857 0.718191
1353.925134 0.718191
1372.206822 0.719243
1372.238636 0.719243
1396.627298 0.721346
1406.203636 0.722397
1418.181818 0.729758
1424.178512 0.729758
1459.685781 0.731861
1487.142427 0.733964
1494.975512 0.736067
1507.140666 0.736067
1518.466990 0.736067
1518.981678 0.736067
1525.989921 0.736067
1528.557106 0.736067
1546.545455 0.736067
1564.509933 0.737119
1586.039489 0.737119
1636.363636 0.744479
1642.923493 0.745531
1643.315424 0.745531
1661.135029 0.745531
1669.136364 0.746583
1675.499535 0.746583
1691.890664 0.746583
1693.935552 0.746583
1714.721608 0.747634
1720.421146 0.747634
1724.116769 0.747634
1724.463143 0.747634
1734.806314 0.747634
1740.906669 0.747634
1748.748370 0.747634
1753.757576 0.747634
1764.232804 0.747634
1770.873847 0.747634
1771.183776 0.747634
1773.457043 0.747634
1821.884358 0.747634
1854.545455 0.757098
1875.982559 0.757098
1897.163390 0.758149
1904.881523 0.758149
1913.780691 0.761304
1922.928565 0.761304
1925.843939 0.761304
1966.046527 0.764458
1976.285859 0.765510
1978.126671 0.765510
2010.698199 0.766562
2015.433824 0.766562
2031.989542 0.767613
2035.239319 0.767613
2045.652174 0.767613
2072.727273 0.776025
2077.464646 0.776025
2101.109805 0.777077
2103.842553 0.778128
2115.418331 0.780231
2118.357332 0.780231
2120.770578 0.780231
2123.054588 0.780231
2136.655009 0.780231
2154.497989 0.780231
2156.909091 0.780231
2165.155219 0.780231
2165.905051 0.780231
2173.054545 0.780231
2182.397219 0.780231
2188.816524 0.781283
2193.763561 0.781283
2195.981074 0.781283
2221.718744 0.782334
2271.051965 0.782334
2290.909091 0.787592
2334.551303 0.787592
2341.797409 0.788644
2362.212014 0.789695
2384.181818 0.789695
2388.897249 0.789695
2395.631146 0.790747
2403.312308 0.790747
2416.610584 0.794953
2445.647581 0.797056
2475.454545 0.798107
2489.966393 0.798107
2509.090909 0.802313
2521.236126 0.802313
2525.695337 0.802313
2617.944713 0.803365
2621.693615 0.803365
2647.249345 0.804416
2656.680519 0.804416
2672.691136 0.804416
2673.942253 0.804416
2678.495824 0.804416
2692.163506 0.804416
2705.128590 0.804416
2710.672727 0.804416
2727.272727 0.806519
2745.414557 0.807571
2761.797619 0.807571
2791.265483 0.808623
2800.071971 0.808623
2825.248976 0.809674
2834.855478 0.809674
2845.290909 0.810726
2848.709946 0.810726
2861.488253 0.810726
2896.893085 0.811777
2929.118784 0.811777
2933.655835 0.811777
2944.281385 0.811777
2945.454545 0.815983
2948.551515 0.815983
2967.608625 0.817035
3018.790077 0.819138
3020.412802 0.819138
3032.440996 0.819138
3046.356255 0.819138
3115.611541 0.821241
3142.790095 0.821241
3155.217662 0.822292
3163.636364 0.828601
3200.025066 0.828601
3227.045455 0.830705
3289.815482 0.832808
3293.207263 0.833859
3296.427132 0.833859
3302.003036 0.833859
3320.282138 0.834911
3321.909091 0.834911
3344.005199 0.835962
3379.394406 0.837014
3381.818182 0.840168
3409.636364 0.840168
3437.446201 0.840168
3444.135668 0.840168
3445.146959 0.840168
3449.900702 0.840168
3453.725715 0.840168
3453.929478 0.840168
3467.375261 0.840168
3470.261163 0.840168
3477.063340 0.841220
3479.588440 0.841220
3490.260101 0.841220
3494.417749 0.841220
3497.156003 0.841220
3507.462953 0.841220
3513.895333 0.841220
3518.513373 0.841220
3539.708157 0.841220
3543.374974 0.841220
3600.000000 0.844374
3617.839827 0.845426
3631.426306 0.845426
3635.226611 0.845426
3642.987013 0.845426
3676.986875 0.845426
3699.239973 0.847529
3706.167807 0.847529
3708.590909 0.848580
3717.674270 0.848580
3719.291518 0.848580
3759.401515 0.850683
3760.185679 0.850683
3769.366607 0.850683
3818.181818 0.858044
3879.172081 0.859096
3879.469029 0.859096
3885.248740 0.859096
3903.160820 0.859096
3924.668182 0.860147
3957.597680 0.860147
3970.526506 0.860147
3998.831169 0.861199
4036.363636 0.864353
4052.313113 0.864353
4061.600963 0.865405
4067.048951 0.865405
4068.203207 0.865405
4069.100000 0.865405
4078.390374 0.865405
4113.953437 0.867508
4162.980519 0.867508
4165.816563 0.867508
4174.469037 0.867508
4193.256303 0.867508
4197.866485 0.868559
4199.867624 0.868559
4203.529219 0.868559
4213.833643 0.868559
4233.208101 0.870662
4254.545455 0.871714
4306.699292 0.872766
4350.002223 0.872766
4368.791444 0.872766
4390.497835 0.872766
4420.117965 0.872766
4426.357518 0.872766
4446.685511 0.872766
4469.480749 0.872766
4472.727273 0.876972
4486.231623 0.876972
4538.928030 0.876972
4539.847217 0.876972
4562.108446 0.878023
4571.894065 0.878023
4592.803280 0.879075
4606.226061 0.879075
4650.372886 0.880126
4670.785386 0.880126
4690.909091 0.881178
4691.984147 0.881178
4762.561389 0.882229
4806.481362 0.883281
4819.596811 0.883281
4909.090909 0.888538
4931.424242 0.888538
4933.288766 0.888538
4964.326716 0.888538
4997.667873 0.888538
4999.745455 0.888538
5040.879756 0.888538
5067.030150 0.888538
5086.553030 0.888538
5127.272727 0.890641
5167.998415 0.890641
5174.812804 0.890641
5186.416667 0.890641
5199.022727 0.890641
5214.069091 0.890641
5233.381804 0.890641
5273.400275 0.891693
5274.079787 0.891693
5274.536404 0.891693
5282.208383 0.891693
5330.454545 0.892744
5345.134007 0.892744
5345.454545 0.894848
5352.551684 0.894848
5372.178116 0.894848
5413.380303 0.894848
5422.793763 0.894848
5444.441136 0.894848
5459.525643 0.894848
5480.916563 0.894848
5480.937211 0.894848
5559.006299 0.894848
5563.636364 0.896951
5591.216078 0.896951
5620.886364 0.896951
5646.056991 0.896951
5653.008555 0.896951
5680.632874 0.896951
5706.991012 0.896951
5710.022727 0.896951
5719.162937 0.896951
5743.528508 0.896951
5756.713185 0.896951
5758.221617 0.896951
5781.818182 0.896951
5783.328719 0.896951
5787.386972 0.896951
5809.027852 0.896951
5813.323579 0.896951
5818.099778 0.896951
5820.709091 0.896951
5831.856675 0.896951
5835.690476 0.896951
5838.218182 0.896951
5881.865801 0.896951
5901.552748 0.896951
5901.841088 0.896951
5913.320445 0.898002
5930.727273 0.898002
5944.699241 0.899054
5958.659091 0.899054
5959.141013 0.899054
6000.000000 0.900105
6008.425235 0.900105
6090.534933 0.900105
6091.225892 0.900105
6119.452887 0.900105
6123.856553 0.900105
6182.275974 0.900105
6216.336922 0.900105
6218.181818 0.900105
6253.723985 0.900105
6267.666667 0.900105
6273.147802 0.900105
6312.595099 0.900105
6329.860713 0.900105
6378.767123 0.900105
6398.344861 0.900105
6436.363636 0.902208
6464.600632 0.902208
6477.979113 0.902208
6484.281742 0.902208
6502.600446 0.902208
6520.207792 0.902208
6535.237217 0.902208
6536.758209 0.902208
6551.546605 0.902208
6570.084572 0.902208
6587.569881 0.902208
6654.545455 0.902208
6676.045455 0.902208
6725.529730 0.902208
6749.631300 0.902208
6753.862579 0.902208
6791.173008 0.903260
6818.173521 0.903260
6822.319327 0.903260
6858.051584 0.903260
6872.727273 0.905363
6897.838471 0.905363
6916.974107 0.905363
6929.233411 0.905363
6992.772727 0.905363
6997.139853 0.905363
7013.216047 0.905363
7029.256585 0.905363
7033.436320 0.905363
7042.898393 0.905363
7066.917749 0.905363
7090.909091 0.907466
7098.880451 0.907466
7136.984848 0.907466
7144.684728 0.907466
7187.573036 0.907466
7212.341818 0.907466
7219.543280 0.907466
7229.984848 0.907466
7239.298116 0.907466
7257.650760 0.907466
7259.134575 0.907466
7271.099812 0.907466
7309.090909 0.907466
7354.893939 0.907466
7373.654761 0.907466
7401.909091 0.907466
7425.996970 0.907466
7445.380931 0.907466
7456.642686 0.907466
7469.429935 0.907466
7488.111660 0.907466
7502.239647 0.907466
7527.272727 0.907466
7535.079686 0.907466
7539.379179 0.907466
7551.111720 0.907466
7558.545455 0.907466
7569.038105 0.907466
7575.483188 0.907466
7577.031515 0.907466
7591.349598 0.907466
7592.625561 0.907466
7601.446005 0.907466
7604.379224 0.907466
7668.014242 0.908517
7715.868755 0.908517
7717.521449 0.908517
7725.632874 0.908517
7730.909361 0.908517
7745.454545 0.908517
7775.319481 0.908517
7868.288053 0.909569
7875.849852 0.909569
7951.608443 0.909569
7963.636364 0.909569
7979.589432 0.909569
8013.373443 0.909569
8067.255965 0.909569
8086.720890 0.909569
8112.687879 0.910620
8118.552931 0.910620
8120.906543 0.910620
8128.449436 0.910620
8181.818182 0.912723
8234.056744 0.912723
8244.001936 0.912723
8245.439546 0.912723
8248.130665 0.912723
8300.545455 0.912723
8315.436364 0.912723
8327.947839 0.912723
8332.686783 0.912723
8351.629793 0.912723
8372.160899 0.912723
8400.000000 0.914826
8422.170778 0.914826
8431.054804 0.914826
8458.384615 0.914826
8485.404743 0.914826
8517.797506 0.914826
8549.243363 0.914826
8560.925822 0.914826
8560.931515 0.914826
8618.181818 0.917981
8632.822478 0.917981
8651.398515 0.917981
8683.966264 0.917981
8687.402705 0.917981
8770.029824 0.917981
8786.369389 0.917981
8824.272727 0.917981
8836.363636 0.917981
8839.672727 0.917981
8895.261689 0.917981
8938.394308 0.917981
8956.273105 0.917981
8958.044088 0.917981
8976.578890 0.917981
8989.130866 0.917981
8993.246430 0.917981
9015.055965 0.917981
9015.250000 0.917981
9054.545455 0.919033
9069.928571 0.919033
9195.552748 0.919033
9207.004103 0.919033
9220.016921 0.919033
9272.727273 0.919033
9273.045427 0.919033
9284.276923 0.919033
9338.251515 0.919033
9382.732077 0.919033
9461.350392 0.919033
9473.779904 0.919033
9479.214286 0.919033
9490.909091 0.920084
9523.031119 0.920084
9530.392068 0.920084
9594.980392 0.920084
9620.713981 0.920084
9625.923377 0.920084
9645.124875 0.920084
9650.906587 0.920084
9658.375758 0.920084
9676.244461 0.920084
9705.914154 0.920084
9709.090909 0.920084
9884.414593 0.921136
9900.005878 0.921136
9927.272727 0.921136
9972.644929 0.921136
9994.462451 0.921136
10018.395262 0.921136
10135.090909 0.924290
10145.454545 0.925342
10188.260896 0.925342
10218.105073 0.925342
10271.856944 0.925342
10304.252980 0.925342
10319.993506 0.925342
10330.366870 0.925342
10342.317497 0.925342
10363.636364 0.926393
10369.697464 0.926393
10419.200648 0.927445
10420.665558 0.927445
10435.168485 0.927445
10440.765086 0.927445
10497.839413 0.927445
10530.410560 0.928496
10539.484174 0.928496
10567.229475 0.928496
10572.015184 0.928496
10581.818182 0.929548
10636.715827 0.929548
10649.443581 0.929548
10672.948778 0.929548
10695.754545 0.929548
10715.355412 0.929548
10723.302703 0.930599
10727.638012 0.930599
10773.643590 0.930599
10800.000000 0.930599
10860.043605 0.930599
10863.556906 0.930599
10893.249733 0.930599
10905.356061 0.930599
10913.356143 0.930599
10925.988779 0.930599
10975.766021 0.930599
10983.192673 0.930599
11041.484182 0.930599
11074.565252 0.930599
11075.064004 0.930599
11092.929354 0.930599
11099.915611 0.930599
11116.534759 0.930599
11170.044263 0.930599
11172.649559 0.930599
11188.375804 0.930599
11190.454545 0.930599
11224.251631 0.930599
11235.512827 0.930599
11247.765156 0.930599
11250.233586 0.930599
11251.956383 0.930599
11255.687243 0.930599
11273.769144 0.930599
11293.805872 0.930599
11300.303451 0.930599
11320.494867 0.930599
11355.783236 0.930599
11358.350704 0.930599
11375.273869 0.930599
11382.832900 0.930599
11413.762121 0.930599
11434.431818 0.930599
11441.515906 0.930599
11460.094507 0.930599
11461.170455 0.930599
11478.824531 0.930599
11491.693975 0.931651
11494.689210 0.931651
11500.292208 0.931651
11569.774240 0.931651
11572.420046 0.931651
11575.227132 0.931651
11594.022711 0.931651
11597.198820 0.931651
11683.858852 0.931651
11801.041333 0.931651
11804.168427 0.931651
11832.721573 0.931651
11839.167632 0.931651
11858.126288 0.931651
11930.166996 0.931651
11934.265152 0.931651
11937.028546 0.931651
11954.693676 0.931651
11969.013139 0.931651
11996.083153 0.931651
12007.385566 0.931651
12018.709091 0.931651
12022.772727 0.931651
12047.969754 0.931651
12143.264253 0.932702
12161.311880 0.932702
12162.104116 0.932702
12189.812905 0.932702
12272.036962 0.932702
12287.309410 0.932702
12304.395023 0.932702
12354.500725 0.932702
12364.374570 0.932702
12372.447455 0.932702
12452.921717 0.932702
12527.217526 0.932702
12540.573844 0.932702
12600.800112 0.932702
12620.500849 0.932702
12623.922078 0.932702
12634.501999 0.932702
12653.816037 0.932702
12661.443951 0.932702
12685.157205 0.932702
12701.524305 0.932702
12717.264732 0.933754
12725.650216 0.933754
12735.862529 0.933754
12755.148013 0.933754
12788.901879 0.933754
12798.333406 0.933754
12823.286131 0.933754
12827.035766 0.933754
12837.024169 0.933754
12917.000000 0.933754
12917.981586 0.933754
12970.790287 0.933754
12981.134999 0.933754
13015.602389 0.933754
13101.675458 0.933754
13104.181818 0.933754
13131.266259 0.934805
13139.397530 0.934805
13148.071287 0.934805
13163.589943 0.934805
13164.630475 0.934805
13168.497337 0.934805
13175.434416 0.934805
13226.980721 0.934805
13237.231200 0.934805
13245.466899 0.934805
13256.335194 0.934805
13259.935876 0.934805
13326.828248 0.934805
13375.102082 0.934805
13380.231368 0.934805
13415.953682 0.934805
13465.250802 0.934805
13468.696076 0.934805
13488.123880 0.934805
13493.513369 0.934805
13505.990729 0.934805
13516.078598 0.934805
13528.718966 0.934805
13541.544641 0.934805
13549.796159 0.934805
13553.945041 0.934805
13601.234616 0.934805
13629.846698 0.934805
13640.453989 0.934805
13651.455428 0.934805
13669.274817 0.934805
13681.363147 0.934805
13687.666494 0.934805
13707.625950 0.934805
13725.627186 0.935857
13727.966999 0.935857
13769.485718 0.935857
13791.219713 0.935857
13801.334965 0.935857
13816.368447 0.935857
13832.243043 0.935857
13835.413108 0.935857
13835.490206 0.935857
13857.370985 0.935857
13864.212121 0.935857
13868.736364 0.935857
13870.360609 0.935857
13878.944535 0.935857
13903.727273 0.935857
13912.406242 0.935857
13948.506494 0.935857
13971.378819 0.935857
13992.344071 0.935857
13992.568305 0.935857
14002.650758 0.936909
14028.073593 0.936909
14046.993506 0.936909
14056.992536 0.936909
14069.181818 0.936909
14112.380931 0.936909
14134.508086 0.937960
14150.757576 0.937960
14165.482381 0.937960
14181.275874 0.937960
14235.637618 0.937960
14249.000243 0.937960
14259.782175 0.937960
14268.856582 0.937960
14273.590794 0.937960
14303.424335 0.937960
14409.061580 0.937960
14431.950713 0.937960
14463.139281 0.937960
14528.507071 0.937960
14538.020958 0.937960
14569.685589 0.937960
14601.166167 0.937960
14610.586741 0.937960
14616.991789 0.937960
14621.459253 0.937960
14632.583147 0.937960
14661.409982 0.937960
14683.771836 0.937960
14775.507331 0.937960
14813.616815 0.937960
14840.065876 0.937960
14861.633294 0.937960
14872.996970 0.937960
14893.930540 0.937960
14914.756853 0.939012
14954.287953 0.939012
14985.121531 0.939012
14987.084416 0.939012
15003.502285 0.939012
15064.201425 0.940063
15137.839344 0.940063
15140.773266 0.940063
15141.122291 0.940063
15159.501134 0.941115
15172.581794 0.941115
15244.170493 0.941115
15315.756917 0.942166
15378.966809 0.944269
15410.274535 0.944269
15451.815959 0.944269
15469.780646 0.944269
15471.581818 0.944269
15480.002887 0.944269
15492.704762 0.944269
15512.898368 0.944269
15513.640034 0.944269
15514.735558 0.944269
15529.461780 0.944269
15541.848204 0.944269
15586.863121 0.944269
15615.701536 0.945321
15642.001509 0.945321
15685.137879 0.945321
15689.379346 0.945321
15724.384458 0.946372
15765.167204 0.946372
15766.478930 0.946372
15786.947758 0.946372
15795.708577 0.946372
15813.355315 0.946372
15815.557252 0.946372
15822.503299 0.947424
15823.977273 0.947424
15863.693646 0.947424
15892.275568 0.947424
15906.985283 0.947424
15924.464762 0.947424
15943.841229 0.947424
15953.643103 0.947424
16017.877752 0.948475
16051.068250 0.948475
16068.531634 0.948475
16098.748401 0.948475
16138.307335 0.948475
16148.868508 0.948475
16148.928152 0.948475
16160.501263 0.948475
16171.474164 0.948475
16195.340006 0.948475
16213.699154 0.948475
16219.436364 0.948475
16223.510345 0.948475
16230.903896 0.948475
16238.946213 0.948475
16286.990909 0.948475
16299.904037 0.948475
16325.812088 0.948475
16335.095356 0.948475
16384.600446 0.949527
16433.396259 0.949527
16458.342656 0.949527
16462.275617 0.949527
16480.517606 0.949527
16486.100425 0.949527
16496.952014 0.949527
16512.433155 0.949527
16520.340368 0.949527
16530.184374 0.949527
16540.788301 0.949527
16560.900568 0.949527
16576.547628 0.949527
16588.611986 0.949527
16645.823785 0.949527
16649.253975 0.949527
16654.194835 0.949527
16669.277317 0.949527
16689.511962 0.949527
16736.195286 0.949527
16762.863082 0.949527
16776.294767 0.949527
16793.697834 0.949527
16796.426821 0.949527
16830.375548 0.949527
16904.819872 0.949527
16927.059583 0.950578
16952.157722 0.950578
16976.406841 0.950578
17000.570080 0.950578
17016.359056 0.950578
17028.343082 0.950578
17153.630781 0.950578
17155.245455 0.950578
17167.118345 0.950578
17179.548920 0.950578
17218.075142 0.950578
17223.743939 0.950578
17235.510676 0.950578
17287.085155 0.950578
17290.400491 0.950578
17320.613636 0.950578
17337.803332 0.950578
17340.342857 0.950578
17349.061924 0.951630
17351.105686 0.951630
17359.095132 0.951630
17422.578546 0.951630
17454.151971 0.951630
17465.722222 0.951630
17473.292495 0.951630
17503.645194 0.951630
17542.109368 0.951630
17543.911790 0.951630
17552.362742 0.951630
17552.691536 0.951630
17554.525050 0.951630
17594.785146 0.951630
17669.982508 0.951630
17690.260292 0.951630
17730.311128 0.951630
17782.019763 0.951630
17802.939364 0.951630
17816.730769 0.951630
17853.982598 0.952681
17870.323295 0.952681
17896.400000 0.952681
17907.534407 0.952681
17929.445144 0.952681
17936.403627 0.952681
17948.527038 0.952681
17948.552448 0.952681
17976.030302 0.953733
17981.136865 0.953733
17991.687080 0.953733
18063.620322 0.953733
18073.360643 0.953733
18082.622143 0.953733
18112.788467 0.953733
18128.030603 0.953733
18176.371446 0.953733
18192.526812 0.953733
18194.344108 0.953733
18226.306600 0.953733
18237.155115 0.953733
18241.273787 0.953733
18273.651196 0.953733
18275.965209 0.953733
18332.564394 0.953733
18436.962919 0.955836
18458.572958 0.955836
18472.911374 0.955836
18509.701776 0.955836
18549.450017 0.955836
18569.553009 0.955836
18572.355725 0.955836
18601.421527 0.955836
18623.923904 0.955836
18636.974136 0.955836
18656.772953 0.955836
18673.509520 0.955836
18698.125240 0.955836
18753.480674 0.955836
18759.126292 0.955836
18835.157925 0.955836
18837.747087 0.955836
18851.315152 0.955836
18872.734091 0.955836
18979.293081 0.956887
18981.220384 0.956887
19029.823970 0.956887
19036.777625 0.956887
19038.472446 0.956887
19072.467635 0.956887
19076.283998 0.956887
19137.901976 0.957939
19206.213414 0.957939
19220.287347 0.957939
19244.570778 0.957939
19316.699537 0.957939
19322.763556 0.957939
19416.019546 0.957939
19508.994627 0.957939
19542.386058 0.957939
19556.127273 0.957939
19613.086270 0.957939
19739.971151 0.957939
19759.430819 0.957939
19768.685365 0.957939
19777.296911 0.957939
19838.325646 0.957939
19884.248550 0.957939
19910.119734 0.957939
19913.716068 0.957939
19951.023302 0.957939
19978.791744 0.957939
19985.027314 0.957939
20008.791583 0.957939
20107.636364 0.957939
20153.790909 0.957939
20155.734709 0.957939
20164.606061 0.957939
20272.549385 0.957939
20293.417207 0.958991
20372.480575 0.958991
20475.476471 0.958991
20484.241543 0.958991
20493.364171 0.958991
20524.200529 0.958991
20559.911327 0.958991
20562.107199 0.958991
20618.180966 0.958991
20662.871653 0.960042
20694.818182 0.960042
20705.849083 0.960042
20718.678932 0.960042
20754.052912 0.960042
20797.650751 0.960042
20828.787808 0.960042
20876.903005 0.960042
20900.733333 0.960042
20902.997036 0.960042
20924.579171 0.960042
20942.120235 0.960042
20982.987595 0.960042
20998.615706 0.960042
21041.400421 0.960042
21042.369151 0.960042
21050.222356 0.960042
21052.090909 0.960042
21068.282086 0.960042
21115.045476 0.960042
21189.332436 0.960042
21204.024715 0.960042
21246.703065 0.960042
21251.949355 0.960042
21257.010537 0.960042
21345.676959 0.960042
21407.563670 0.960042
21583.412701 0.961094
21624.627273 0.961094
21646.772353 0.961094
21653.783103 0.961094
21668.736799 0.961094
21685.333745 0.961094
21687.289562 0.961094
21701.037426 0.961094
21785.962553 0.961094
21817.568182 0.961094
21846.336364 0.961094
21960.531625 0.961094
21965.595025 0.961094
21969.288327 0.961094
21974.369682 0.961094
21979.202093 0.961094
22043.699495 0.961094
22076.662420 0.961094
22132.636364 0.961094
22176.855420 0.961094
22186.906926 0.961094
22196.128467 0.961094
22208.646649 0.961094
22277.356732 0.961094
22317.933885 0.961094
22390.290250 0.961094
22434.707793 0.961094
22485.914141 0.962145
22513.159091 0.962145
22524.645910 0.962145
22536.354536 0.962145
22578.167574 0.962145
22647.029746 0.962145
22653.611005 0.962145
22666.655608 0.962145
22683.648268 0.962145
22710.578369 0.962145
22723.246888 0.962145
22723.400539 0.962145
22747.974750 0.962145
22759.911347 0.962145
22800.076732 0.962145
22842.849228 0.962145
22846.815936 0.962145
22857.082702 0.962145
22874.597107 0.962145
22902.770317 0.962145
22981.749834 0.962145
22995.722023 0.962145
23010.636535 0.962145
23036.555601 0.962145
23061.497950 0.962145
23068.231950 0.962145
23069.466310 0.962145
23133.178632 0.962145
23140.902590 0.962145
23164.180468 0.962145
23236.092909 0.962145
23273.343842 0.962145
23278.458565 0.962145
23299.489305 0.962145
23417.714931 0.962145
23418.796472 0.962145
23453.350452 0.962145
23475.113888 0.962145
23480.543429 0.962145
23503.881797 0.962145
23538.990822 0.962145
23662.452910 0.962145
23663.917005 0.962145
23712.187766 0.962145
23726.681981 0.962145
23767.638846 0.962145
23773.194567 0.962145
23774.179767 0.962145
23775.640168 0.962145
23855.124060 0.963197
23908.344607 0.963197
23958.036023 0.963197
23963.898049 0.963197
23991.897199 0.963197
24029.595428 0.963197
24049.782085 0.963197
24055.739398 0.963197
24073.878105 0.963197
24090.990476 0.963197
24160.012519 0.963197
24162.795884 0.963197
24302.918629 0.964248
24409.380931 0.965300
24622.657807 0.965300
24630.195854 0.966351
24698.188057 0.966351
24869.870122 0.966351
24901.927446 0.966351
24912.292490 0.966351
24938.484717 0.966351
24947.596234 0.966351
25002.840525 0.966351
25003.389808 0.966351
25029.840235 0.966351
25113.735048 0.966351
25117.058806 0.966351
25239.378428 0.966351
25260.036034 0.966351
25305.388656 0.966351
25326.773263 0.966351
25329.790451 0.966351
25338.684567 0.966351
25339.501863 0.966351
25450.529155 0.966351
25488.202218 0.966351
25540.741961 0.966351
25549.592618 0.966351
25564.829533 0.966351
25570.330127 0.966351
25587.770466 0.966351
25602.159885 0.966351
25638.725121 0.966351
25680.163786 0.966351
25771.129723 0.966351
25792.577909 0.966351
25884.343169 0.966351
25965.463954 0.966351
26040.871430 0.966351
26090.729504 0.966351
26101.708625 0.966351
26105.278870 0.966351
26111.847263 0.966351
26219.632777 0.966351
26223.127601 0.966351
26272.821390 0.966351
26338.802403 0.966351
26447.240262 0.966351
26499.533833 0.966351
26504.718889 0.966351
26518.583138 0.966351
26526.245233 0.966351
26526.840590 0.966351
26540.123968 0.966351
26543.816590 0.966351
26584.549801 0.966351
26631.205577 0.966351
26705.056567 0.966351
26766.783970 0.966351
26767.949221 0.966351
26776.875238 0.966351
26793.361203 0.966351
26829.390284 0.966351
26867.346591 0.966351
26878.102700 0.966351
26888.430468 0.966351
26895.203836 0.966351
26963.571264 0.966351
27017.842017 0.966351
27021.710299 0.966351
27051.370999 0.966351
27056.586811 0.966351
27129.916054 0.966351
27130.423461 0.966351
27178.223435 0.966351
27194.348551 0.966351
27319.478480 0.966351
27341.875187 0.966351
27376.371600 0.966351
27401.765734 0.966351
27437.703036 0.966351
27513.226206 0.966351
27521.404494 0.966351
27588.955319 0.966351
27756.906388 0.966351
27791.011054 0.966351
27946.540720 0.966351
28037.172535 0.966351
28047.783271 0.966351
28081.038431 0.966351
28129.681331 0.966351
28210.458333 0.966351
28302.143361 0.966351
28303.263505 0.966351
28459.726516 0.966351
28490.947182 0.966351
28554.096552 0.966351
28586.152300 0.966351
28610.515051 0.966351
28616.897727 0.966351
28628.196665 0.966351
28735.547237 0.966351
28791.106417 0.966351
28803.140312 0.966351
28818.329999 0.966351
28867.805456 0.966351
28895.841578 0.966351
28952.704851 0.966351
28958.308502 0.966351
28976.950953 0.966351
29008.313815 0.966351
29030.434983 0.966351
29047.793273 0.966351
29064.560373 0.967403
29064.693679 0.967403
29082.065285 0.967403
29122.277145 0.967403
29332.393521 0.967403
29414.554410 0.967403
29449.874270 0.967403
29479.806993 0.967403
29489.136364 0.967403
29511.216711 0.967403
29516.826346 0.967403
29581.301575 0.967403
29582.587828 0.967403
29591.868664 0.967403
29653.063518 0.967403
29690.050272 0.967403
29723.542657 0.967403
29789.702980 0.967403
29840.496164 0.967403
29857.094362 0.967403
29878.989429 0.967403
29886.242631 0.967403
29901.079856 0.967403
30028.538623 0.968454
30066.945668 0.968454
30112.715284 0.968454
30280.938679 0.968454
30282.953436 0.968454
30304.148516 0.968454
30311.195960 0.968454
30327.932428 0.968454
30364.730164 0.968454
30401.611408 0.968454
30401.699060 0.968454
30408.566188 0.968454
30420.801136 0.968454
30424.944282 0.968454
30430.117483 0.968454
30433.836950 0.968454
30468.532468 0.968454
30641.276807 0.968454
30652.583924 0.968454
30667.468110 0.968454
30704.683579 0.968454
30715.203622 0.968454
30736.772888 0.968454
30737.127595 0.968454
30753.100855 0.968454
30815.312408 0.968454
30870.905335 0.968454
30884.559247 0.969506
30913.752802 0.969506
30989.472727 0.969506
31030.602762 0.969506
31095.342969 0.969506
31141.516831 0.969506
31157.983185 0.969506
31201.089368 0.969506
31278.344805 0.969506
31285.519910 0.969506
31329.827779 0.969506
31332.911248 0.969506
31347.057430 0.969506
31352.580376 0.969506
31412.759564 0.969506
31429.796627 0.969506
31494.011030 0.969506
31518.886315 0.969506
31530.661831 0.969506
31541.763470 0.969506
31558.857082 0.969506
31721.344034 0.969506
31725.030679 0.969506
31749.611460 0.969506
31792.409483 0.969506
31849.098182 0.969506
31854.348949 0.969506
31897.863636 0.969506
32003.017341 0.969506
32064.804320 0.970557
32120.546683 0.970557
32172.309874 0.970557
32199.959797 0.970557
32227.700535 0.970557
32325.173871 0.970557
32446.460570 0.970557
32465.180442 0.970557
32480.848785 0.970557
32542.502317 0.971609
32576.822773 0.971609
32590.947596 0.971609
32619.094450 0.971609
32723.350863 0.971609
32746.587031 0.971609
32752.822794 0.971609
32797.357599 0.971609
32814.285284 0.971609
32824.464121 0.971609
32910.913721 0.971609
32922.538087 0.971609
32949.950916 0.971609
32994.490214 0.971609
33032.587013 0.972660
33111.154737 0.972660
33169.132379 0.972660
33215.855543 0.972660
33232.830572 0.972660
33314.603099 0.972660
33316.076811 0.972660
33336.645933 0.972660
33378.143882 0.972660
33390.342557 0.972660
33394.265599 0.972660
33439.722393 0.972660
33457.118481 0.972660
33515.160060 0.972660
33523.230114 0.972660
33523.523003 0.972660
33586.454545 0.972660
33610.567733 0.972660
33648.793605 0.972660
33694.472358 0.972660
33834.625421 0.972660
33865.053654 0.972660
33876.613427 0.972660
33932.928571 0.972660
33952.974096 0.972660
33953.696004 0.972660
34003.880287 0.972660
34007.284420 0.972660
34163.307120 0.972660
34278.262285 0.972660
34308.624662 0.972660
34350.484352 0.972660
34353.536476 0.972660
34376.763650 0.972660
34396.484848 0.972660
34405.693182 0.972660
34421.014706 0.972660
34460.354185 0.972660
34505.601307 0.972660
34515.018045 0.972660
34687.612440 0.972660
34697.404959 0.972660
34733.201581 0.972660
34738.290381 0.972660
34738.878105 0.972660
34750.855952 0.972660
34830.293785 0.972660
34881.727273 0.972660
34884.062333 0.972660
34886.351553 0.972660
34927.978705 0.972660
34962.300000 0.972660
34979.238462 0.972660
35130.171643 0.972660
35183.892765 0.972660
35205.560373 0.972660
35314.405758 0.972660
35326.714510 0.972660
35346.635777 0.972660
35349.189614 0.972660
35359.460018 0.972660
35449.072128 0.972660
35455.554034 0.972660
35504.667559 0.972660
35608.920820 0.972660
35642.221966 0.972660
35642.272544 0.972660
35657.700652 0.972660
35672.779936 0.972660
35754.761786 0.972660
35767.679514 0.972660
35879.810554 0.972660
35881.103896 0.972660
35914.362861 0.972660
35973.194290 0.972660
35982.446689 0.972660
35987.898971 0.972660
35994.403859 0.972660
36133.475405 0.973712
36160.325052 0.973712
36177.598044 0.973712
36219.882048 0.973712
36257.954029 0.973712
36263.661940 0.973712
36386.130706 0.973712
36387.663246 0.973712
36391.072842 0.973712
36394.122648 0.973712
36424.113223 0.973712
36433.342292 0.973712
36444.731489 0.973712
36463.167442 0.973712
36468.113492 0.973712
36469.866771 0.973712
36482.971292 0.973712
36499.752394 0.973712
36533.297045 0.973712
36652.883775 0.973712
36653.014048 0.973712
36669.814414 0.973712
36742.098250 0.973712
36899.078325 0.974763
36950.445813 0.974763
36964.160428 0.974763
36981.980055 0.974763
36991.006403 0.974763
37017.772044 0.974763
37056.138475 0.974763
37118.668178 0.974763
37134.658736 0.974763
37139.114373 0.974763
37150.097111 0.974763
37156.772305 0.974763
37160.255043 0.974763
37222.960159 0.974763
37229.372761 0.974763
37232.875496 0.974763
37347.743431 0.974763
37377.977591 0.974763
37455.206999 0.974763
37539.092764 0.974763
37543.098189 0.974763
37560.103162 0.974763
37590.605212 0.974763
37606.943075 0.975815
37648.389494 0.975815
37681.302654 0.975815
37713.394698 0.975815
37719.013540 0.975815
37723.344437 0.975815
37924.239588 0.975815
37929.872083 0.975815
37975.045947 0.975815
38004.662869 0.975815
38026.601089 0.975815
38083.459083 0.975815
38095.489178 0.975815
38454.255194 0.975815
38469.130832 0.975815
38639.821537 0.975815
38670.453733 0.975815
38689.740147 0.975815
38710.723611 0.975815
38711.781658 0.975815
38783.374083 0.975815
38867.999460 0.975815
38924.666414 0.975815
38965.059294 0.975815
39013.678538 0.975815
39018.293813 0.975815
39204.177770 0.975815
39240.609004 0.975815
39266.811728 0.975815
39341.221512 0.975815
39354.668147 0.975815
39357.615763 0.975815
39372.583528 0.975815
39391.806106 0.975815
39413.496382 0.975815
39416.280881 0.975815
39417.772062 0.975815
39465.617820 0.975815
39534.822505 0.975815
39547.077385 0.975815
39550.932038 0.975815
39555.821785 0.975815
39726.332721 0.975815
39730.852112 0.975815
39732.944440 0.975815
39767.279791 0.975815
39796.199253 0.975815
39856.713885 0.975815
39885.059436 0.975815
39924.212121 0.975815
39945.761646 0.975815
39946.424186 0.975815
39962.985845 0.975815
39968.288773 0.975815
40095.344223 0.975815
40241.989197 0.975815
40352.338957 0.975815
40354.351191 0.975815
40561.658675 0.976866
40611.558291 0.976866
40665.473162 0.976866
40704.579442 0.976866
40712.617432 0.976866
40714.685987 0.976866
40780.291939 0.976866
40812.818182 0.976866
40827.363850 0.976866
40841.186486 0.977918
40865.855932 0.977918
40894.542341 0.977918
40963.292170 0.977918
41014.860946 0.977918
41062.744452 0.977918
41144.895857 0.977918
41154.996435 0.977918
41190.663695 0.977918
41241.559432 0.977918
41267.976474 0.977918
41272.060377 0.977918
41306.030403 0.977918
41599.060916 0.977918
41714.052509 0.977918
41726.600176 0.977918
41746.389475 0.977918
41872.136191 0.977918
41879.657450 0.977918
41903.609704 0.977918
41913.855271 0.977918
41930.772727 0.977918
41998.698988 0.977918
42076.348114 0.977918
42196.591986 0.977918
42275.791743 0.977918
42360.478789 0.977918
42444.102287 0.977918
42553.685562 0.977918
42607.468087 0.977918
42622.697131 0.977918
42641.885185 0.977918
42669.597235 0.977918
42695.261841 0.977918
42719.075869 0.977918
42796.178402 0.977918
42899.137939 0.977918
42920.415891 0.977918
43144.206230 0.977918
43175.691808 0.977918
43277.553476 0.977918
43452.772452 0.977918
43481.671788 0.977918
43863.325581 0.977918
43874.846414 0.977918
43884.548982 0.977918
43910.523022 0.977918
43921.616273 0.977918
43938.798144 0.977918
44009.584154 0.977918
44040.072607 0.977918
44282.131765 0.978970
44478.599001 0.978970
44602.680726 0.978970
44638.160027 0.978970
44764.993893 0.980021
44768.269503 0.980021
44783.279904 0.980021
44805.565152 0.980021
44872.942474 0.980021
44893.731760 0.980021
45055.942410 0.980021
45057.399534 0.980021
45112.909066 0.980021
45113.269437 0.980021
45184.074400 0.980021
45188.491245 0.980021
45304.751643 0.980021
45304.957239 0.980021
45364.308005 0.980021
45454.730512 0.980021
45477.609797 0.980021
45494.454662 0.980021
45588.126795 0.980021
45598.804367 0.980021
45664.692673 0.980021
45665.186306 0.980021
45717.596538 0.980021
45755.600775 0.980021
45785.155614 0.980021
45835.801136 0.980021
45843.437479 0.980021
45867.672196 0.980021
45916.803113 0.980021
45951.352630 0.980021
46020.617629 0.980021
46105.286098 0.980021
46130.973953 0.980021
46152.265152 0.980021
46179.767713 0.980021
46191.189539 0.980021
46191.571453 0.980021
46215.403485 0.980021
46279.060504 0.980021
46340.535208 0.980021
46382.897042 0.980021
46462.325170 0.980021
46474.578147 0.980021
46514.755875 0.980021
46714.713285 0.980021
46750.231244 0.980021
46879.980297 0.980021
46886.004405 0.980021
46995.806993 0.980021
47070.977133 0.980021
47088.521830 0.980021
47096.700739 0.980021
47110.574424 0.980021
47129.801939 0.980021
47130.639047 0.980021
47291.091449 0.980021
47412.592263 0.980021
47471.433790 0.980021
47721.439685 0.980021
47726.871404 0.980021
47777.731211 0.980021
47808.524621 0.980021
47853.250923 0.980021
47872.796453 0.980021
47937.947777 0.980021
47973.471816 0.980021
47981.144853 0.980021
47996.774486 0.980021
48112.789610 0.980021
48367.969697 0.980021
48679.879505 0.980021
48742.737818 0.980021
48821.980336 0.980021
48873.430167 0.980021
48899.125171 0.980021
49082.229514 0.980021
49122.767154 0.980021
49241.282099 0.980021
49292.914703 0.980021
49401.528424 0.980021
49475.010540 0.980021
49496.745052 0.980021
49636.489302 0.980021
49664.406185 0.980021
49688.828553 0.980021
49748.565016 0.980021
49783.049924 0.980021
49805.886425 0.980021
49856.204685 0.980021
49936.737125 0.980021
49993.199820 0.980021
50042.010921 0.980021
50174.342407 0.980021
50320.499637 0.980021
50351.499109 0.980021
50436.324130 0.980021
50521.670334 0.980021
50549.927395 0.980021
50654.118037 0.980021
50734.032819 0.980021
50914.423534 0.980021
50945.202797 0.980021
50968.315098 0.980021
51021.520883 0.980021
51164.232852 0.980021
51199.881073 0.980021
51206.313683 0.980021
51223.122258 0.980021
51284.959577 0.980021
51313.657754 0.980021
51338.087232 0.980021
51360.603554 0.980021
51402.578832 0.980021
51422.754724 0.980021
51448.255088 0.980021
51467.319476 0.980021
51473.857875 0.980021
51499.365339 0.980021
51550.352987 0.981073
51669.865116 0.981073
51688.577252 0.981073
51740.421607 0.981073
51868.500000 0.981073
51893.941650 0.981073
52024.305969 0.981073
52042.071519 0.981073
52072.531428 0.981073
52137.357696 0.981073
52168.306318 0.981073
52185.159877 0.981073
52277.212353 0.981073
52312.385189 0.981073
52370.960495 0.981073
52426.065996 0.981073
52872.642332 0.981073
52987.517241 0.981073
53102.569344 0.981073
53144.665857 0.981073
53178.407604 0.981073
53206.236245 0.981073
53235.958587 0.981073
53297.023283 0.981073
53376.965909 0.981073
53467.998123 0.981073
53628.626857 0.981073
53729.854749 0.981073
53788.121001 0.981073
53925.902017 0.981073
54101.102537 0.981073
54201.235813 0.981073
54211.675473 0.981073
54222.379543 0.981073
54264.536364 0.981073
54491.559980 0.981073
54597.021423 0.981073
54622.195098 0.981073
54698.702018 0.981073
54713.213620 0.981073
54772.609692 0.981073
54787.440987 0.981073
54850.703239 0.981073
54955.536420 0.981073
54964.553535 0.981073
55128.608662 0.981073
55240.603559 0.981073
55291.837064 0.981073
55299.365455 0.981073
55386.944705 0.981073
55387.166923 0.981073
55397.874842 0.981073
55518.313997 0.982124
55663.399423 0.982124
55734.901515 0.982124
55737.333752 0.982124
55759.489433 0.982124
55796.272727 0.982124
55902.695661 0.982124
55948.261045 0.982124
56056.359477 0.982124
56068.964187 0.982124
56118.967107 0.982124
56144.513762 0.982124
56156.633610 0.982124
56203.926856 0.982124
56251.112566 0.982124
56289.367313 0.982124
56383.030035 0.982124
56385.843443 0.982124
56456.078084 0.982124
56515.501684 0.982124
56699.242823 0.982124
56711.336574 0.982124
56766.929619 0.982124
56938.768479 0.983176
57042.423966 0.983176
57061.961370 0.983176
57311.734681 0.983176
57316.798412 0.983176
57789.815429 0.983176
57879.923800 0.983176
57951.873261 0.983176
58038.119605 0.983176
58051.563063 0.983176
58055.519848 0.983176
58135.745932 0.983176
58286.030484 0.983176
58388.489028 0.983176
58451.317147 0.983176
58512.346012 0.983176
58923.613081 0.983176
58985.811720 0.983176
59194.865465 0.983176
59207.657719 0.983176
59335.899961 0.983176
59370.767276 0.983176
59441.002890 0.983176
59497.493938 0.983176
59695.054606 0.983176
59817.119348 0.983176
59962.836421 0.983176
59989.514482 0.983176
60066.803636 0.983176
60098.684624 0.983176
60133.927092 0.983176
60181.758933 0.983176
60240.095198 0.983176
60259.016808 0.983176
60268.408034 0.983176
60330.372927 0.983176
60627.593086 0.983176
60676.585586 0.983176
60724.023262 0.983176
60763.042845 0.983176
60782.630429 0.983176
60839.692308 0.983176
61036.601695 0.983176
61041.851302 0.983176
61133.611111 0.983176
61134.622841 0.983176
61152.419557 0.983176
61313.937293 0.983176
61404.526462 0.983176
61481.215618 0.983176
61584.462121 0.983176
61748.068871 0.983176
61945.579476 0.983176
61960.269581 0.983176
61974.028671 0.983176
61989.373518 0.983176
62000.010682 0.983176
62110.123002 0.983176
62191.847302 0.983176
62210.257576 0.983176
62270.450940 0.983176
62459.361260 0.983176
62467.505601 0.983176
62763.789254 0.983176
62771.544802 0.983176
62830.676971 0.983176
62934.741080 0.983176
62981.719447 0.983176
63082.222375 0.983176
63164.601991 0.983176
63174.454293 0.983176
63178.485588 0.983176
63178.687446 0.983176
63307.275263 0.983176
63423.118768 0.983176
63512.477273 0.983176
63515.981692 0.983176
63554.551433 0.983176
63698.412339 0.983176
63738.851308 0.983176
63867.316293 0.983176
64003.912904 0.983176
64144.270301 0.983176
64208.119712 0.983176
64403.897727 0.983176
64443.257358 0.983176
64450.514752 0.983176
64526.366101 0.983176
64747.097455 0.983176
64858.874343 0.983176
65123.382538 0.983176
65145.300733 0.983176
65168.757576 0.983176
65454.310266 0.983176
65479.869091 0.983176
65499.621620 0.983176
65745.250958 0.983176
65857.726593 0.983176
66442.852769 0.983176
66485.286721 0.983176
66730.558523 0.984227
67235.141110 0.984227
67342.306286 0.984227
67660.790113 0.984227
67742.545617 0.984227
68046.152543 0.984227
68246.227214 0.984227
68291.242889 0.984227
68325.166230 0.984227
68390.766968 0.984227
68410.520101 0.984227
68488.239905 0.984227
68510.194748 0.984227
68514.237893 0.984227
68702.164832 0.984227
69061.181359 0.984227
69094.629283 0.984227
69098.492397 0.984227
69102.074110 0.984227
69256.336249 0.984227
69336.633345 0.984227
69454.144297 0.984227
69562.282964 0.984227
69701.701525 0.984227
69884.248896 0.985279
69959.667563 0.985279
70191.366578 0.985279
70206.589668 0.985279
70230.816746 0.985279
70333.925000 0.985279
70486.765472 0.985279
70510.676001 0.985279
70605.347416 0.985279
70607.671643 0.985279
70729.253738 0.985279
70805.835696 0.985279
70952.662477 0.985279
71071.167965 0.985279
71098.935256 0.985279
71136.299381 0.985279
71200.323103 0.985279
71237.128059 0.985279
71451.922367 0.985279
71511.810055 0.985279
71529.634007 0.985279
71554.019295 0.985279
71663.862321 0.985279
72061.767952 0.985279
72110.013636 0.985279
72124.645299 0.985279
72125.117416 0.985279
72336.089683 0.985279
72342.040617 0.985279
72388.921201 0.985279
72399.508898 0.985279
72499.912283 0.985279
72782.300750 0.985279
72812.271407 0.985279
72962.192208 0.985279
72976.991208 0.985279
73359.538961 0.985279
73865.944739 0.985279
74052.823719 0.985279
74102.756684 0.985279
74161.141329 0.985279
74229.261838 0.985279
74332.585991 0.985279
74480.429810 0.985279
74533.146148 0.985279
74712.491677 0.985279
74778.191388 0.985279
74782.320856 0.985279
74984.834225 0.985279
75177.309410 0.985279
75437.799989 0.985279
75636.576667 0.985279
75643.299078 0.985279
75727.805241 0.985279
75737.178889 0.985279
75920.805756 0.985279
76119.956800 0.985279
76144.160954 0.985279
76279.978703 0.985279
76354.177271 0.985279
76408.473153 0.985279
76443.930835 0.985279
76458.033657 0.985279
76644.657720 0.985279
76660.755051 0.985279
76721.712766 0.985279
76933.677999 0.986330
77158.008600 0.986330
77227.667849 0.986330
77303.456376 0.986330
77415.396538 0.986330
77464.633853 0.986330
77647.154808 0.986330
77762.303226 0.986330
77772.229256 0.986330
77885.248227 0.986330
77887.783730 0.986330
78029.510071 0.986330
78091.626594 0.986330
78158.179196 0.986330
78343.659244 0.986330
78346.541936 0.986330
78425.168898 0.986330
78438.512007 0.986330
78790.214162 0.986330
78851.642479 0.986330
78990.841460 0.986330
79029.280967 0.987382
79071.933091 0.987382
79179.907935 0.987382
79348.853620 0.987382
79393.659680 0.987382
79840.323679 0.987382
80142.566173 0.987382
80410.093603 0.987382
80438.167953 0.987382
80615.546541 0.987382
81095.107512 0.987382
81361.309410 0.987382
81699.548846 0.988433
81816.530694 0.988433
81817.556309 0.988433
81848.685844 0.988433
81900.551188 0.988433
81918.644338 0.988433
82245.137485 0.988433
82246.547116 0.988433
82365.918691 0.988433
82437.256776 0.988433
82496.246008 0.988433
82601.056818 0.988433
82644.133427 0.988433
82695.575394 0.988433
82804.039098 0.988433
82835.270942 0.988433
83330.527298 0.988433
83396.092487 0.988433
83600.827189 0.988433
83645.609971 0.988433
83687.089865 0.988433
83896.907077 0.988433
84172.659824 0.988433
84238.203317 0.988433
84269.466632 0.988433
84357.980311 0.988433
84479.255376 0.988433
84880.280228 0.988433
84899.149240 0.988433
85064.928536 0.988433
85187.314403 0.988433
85881.638019 0.988433
85930.301043 0.988433
86058.821557 0.988433
86332.461343 0.988433
86426.300675 0.988433
86541.284766 0.988433
87041.301525 0.988433
87165.265329 0.988433
87661.062532 0.988433
87837.814416 0.988433
87841.694556 0.988433
88156.267398 0.988433
88185.911535 0.988433
88214.180775 0.988433
88231.821971 0.988433
88293.869860 0.988433
88305.113527 0.988433
88566.364954 0.989485
88756.472665 0.989485
88782.487005 0.989485
88858.256272 0.989485
89208.989796 0.989485
89263.215894 0.989485
89609.789141 0.989485
90054.175881 0.989485
90394.408064 0.989485
90605.890096 0.989485
90631.341248 0.989485
90698.216536 0.989485
90733.107274 0.989485
90744.339430 0.989485
90870.871945 0.989485
90979.931818 0.989485
90983.405316 0.989485
91033.888592 0.989485
91233.938614 0.989485
91268.017938 0.989485
91795.186089 0.989485
91925.693950 0.989485
91979.614719 0.989485
92151.560092 0.989485
92483.863029 0.989485
92615.513753 0.989485
92845.212290 0.989485
92977.768628 0.989485
92979.843074 0.989485
93646.567647 0.989485
94006.712647 0.989485
94022.302984 0.989485
94057.400776 0.989485
94079.991262 0.989485
94095.459596 0.989485
94137.137673 0.989485
94275.033321 0.989485
94468.422414 0.989485
94810.722858 0.990536
94851.799143 0.990536
94961.661436 0.990536
95033.233766 0.990536
95109.449938 0.990536
95273.717111 0.990536
95505.393552 0.990536
95766.704075 0.990536
96381.181057 0.990536
96391.255526 0.990536
96521.696400 0.990536
96607.486591 0.990536
96673.363636 0.990536
96956.053298 0.990536
96999.896910 0.990536
97095.066439 0.990536
97734.102625 0.990536
97930.650388 0.990536
97948.163337 0.990536
98193.435635 0.990536
98219.464643 0.990536
98235.489244 0.990536
98809.439964 0.990536
98823.150084 0.990536
98884.031942 0.990536
99007.348339 0.990536
99076.716320 0.990536
99531.684222 0.990536
99692.408302 0.990536
99761.761836 0.990536
99840.281042 0.990536
100051.290014 0.990536
100064.852431 0.990536
100394.619072 0.990536
100513.449912 0.990536
100669.200000 0.990536
100817.364519 0.990536
101164.441825 0.990536
101181.789288 0.990536
101192.166640 0.990536
101973.813325 0.990536
102084.271309 0.990536
102160.295213 0.990536
102245.186910 0.990536
102515.997254 0.990536
102671.479902 0.990536
102811.633040 0.990536
102895.223439 0.990536
103001.290678 0.990536
103089.627050 0.990536
103336.516042 0.990536
103340.580855 0.990536
103400.741875 0.990536
103430.322784 0.990536
103630.274454 0.990536
103674.600965 0.990536
103685.892178 0.990536
103963.946605 0.990536
104259.203762 0.991588
104401.794880 0.991588
104515.387214 0.991588
104774.341165 0.991588
105038.314941 0.991588
105445.416126 0.991588
105773.136217 0.991588
106501.466244 0.991588
106514.792445 0.991588
106777.761593 0.991588
106880.331793 0.991588
107027.874663 0.991588
107408.025277 0.991588
107719.993537 0.991588
107830.580098 0.991588
107918.797727 0.991588
107934.782354 0.991588
108168.654040 0.991588
108179.484081 0.991588
108495.078635 0.991588
110347.069930 0.991588
110872.459231 0.991588
111437.453936 0.991588
111529.409091 0.991588
112449.932949 0.991588
113089.109938 0.991588
113853.602838 0.991588
114119.368751 0.991588
114496.146552 0.992639
114859.971000 0.992639
114862.162107 0.992639
115718.022688 0.993691
116268.682595 0.993691
117235.096212 0.993691
117328.905787 0.993691
117353.315991 0.993691
117561.944122 0.993691
117859.470178 0.993691
117995.796522 0.993691
118112.913876 0.993691
118242.190622 0.993691
118414.675412 0.993691
118445.946456 0.993691
118863.657817 0.993691
119271.884268 0.993691
119544.446956 0.993691
119980.684227 0.993691
121520.580186 0.993691
121576.680927 0.993691
121760.899596 0.993691
121815.124526 0.993691
122011.599541 0.993691
122051.381704 0.993691
122138.924624 0.993691
122349.803513 0.993691
122422.125654 0.993691
122635.621386 0.993691
122812.442843 0.993691
124198.251166 0.993691
124288.789023 0.993691
124362.838075 0.993691
124454.897088 0.993691
124649.320305 0.993691
124685.673905 0.993691
125722.099218 0.993691
125819.867499 0.993691
125860.980059 0.993691
126278.382133 0.993691
127089.131772 0.993691
127481.766530 0.993691
127615.152677 0.993691
128723.720096 0.993691
129133.036129 0.993691
129135.599834 0.993691
129165.050753 0.993691
129172.737722 0.993691
129188.982876 0.993691
129548.923097 0.993691
129650.094156 0.993691
129742.531798 0.993691
130469.781788 0.994742
130999.810501 0.994742
131414.677060 0.994742
131569.731456 0.994742
131729.935167 0.994742
132026.028499 0.994742
132080.104104 0.994742
132205.731879 0.994742
132307.641875 0.994742
132528.371045 0.994742
132727.293298 0.994742
133316.672052 0.994742
133738.492298 0.994742
133932.267800 0.994742
134210.501876 0.994742
135207.631597 0.994742
135930.843192 0.994742
137176.267692 0.994742
137638.209235 0.994742
137735.218270 0.994742
137802.586760 0.995794
138268.236447 0.995794
138303.981972 0.996845
138312.325359 0.996845
138574.943100 0.996845
138993.753641 0.996845
139177.013986 0.996845
139309.696970 0.996845
139339.770378 0.996845
139724.112716 0.996845
139823.356815 0.996845
140326.594899 0.996845
141160.322015 0.996845
141300.397526 0.996845
142015.030169 0.996845
142158.922421 0.996845
142596.615088 0.996845
142658.670935 0.996845
142687.469165 0.996845
143167.731028 0.996845
144123.136127 0.996845
144399.698846 0.996845
145819.406503 0.996845
145824.622526 0.996845
145974.139920 0.996845
146471.985493 0.996845
146689.461399 0.996845
146744.692009 0.996845
146854.663362 0.996845
147032.051029 0.996845
147613.961636 0.996845
147936.457510 0.996845
148150.957300 0.996845
148151.658249 0.996845
148562.657327 0.996845
149300.044199 0.996845
149328.461871 0.996845
149728.754000 0.996845
149828.421632 0.996845
149901.745418 0.996845
149934.826377 0.996845
150817.471200 0.996845
150854.916504 0.996845
151445.102523 0.996845
152538.765868 0.996845
153038.357227 0.996845
153564.772727 0.996845
154399.678622 0.996845
154400.205206 0.996845
154693.139575 0.996845
155487.259638 0.996845
156013.534213 0.996845
156664.418772 0.996845
156791.947279 0.996845
157130.944371 0.996845
157400.512513 0.996845
157450.035016 0.996845
157676.010101 0.996845
158068.526724 0.996845
161939.635967 0.997897
162040.072646 0.997897
163313.722015 0.997897
163374.406676 0.997897
164669.256153 0.997897
164986.540322 0.997897
165252.919655 0.997897
166026.649306 0.997897
168586.623487 0.997897
169852.252975 0.997897
169969.135072 0.997897
170900.639349 0.997897
171823.279986 0.997897
172790.835853 0.998948
174075.731672 1.000000
177162.406651 1.000000
177276.866771 1.000000
178559.116408 1.000000
179004.388476 1.000000
179449.926828 1.000000
182309.284510 1.000000
182508.360180 1.000000
183170.184251 1.000000
184166.509894 1.000000
185303.761999 1.000000
186569.691136 1.000000
187341.635577 1.000000
187430.714264 1.000000
188106.915933 1.000000
191571.909993 1.000000
194315.467993 1.000000
194746.323109 1.000000
194930.739320 1.000000
195020.538132 1.000000
195571.129465 1.000000
196563.196673 1.000000
196624.815341 1.000000
200191.883250 1.000000
200740.960040 1.000000
202820.394318 1.000000
205697.085662 1.000000
207272.816403 1.000000
207868.426376 1.000000
209865.573337 1.000000
210773.084742 1.000000
211163.606299 1.000000
212528.456795 1.000000
213421.623545 1.000000
215138.063839 1.000000
215804.154336 1.000000
216599.014811 1.000000
217002.143856 1.000000
217725.213874 1.000000
218768.086629 1.000000
220512.020427 1.000000
221132.295929 1.000000
224517.414918 1.000000
230570.528878 1.000000
232270.422590 1.000000
233864.989318 1.000000
236228.515256 1.000000
236260.502706 1.000000
236534.691018 1.000000
240808.753789 1.000000
241230.226222 1.000000
242756.982325 1.000000
244873.269924 1.000000
248452.408599 1.000000
250766.824232 1.000000
256186.702290 1.000000
256515.832406 1.000000
257867.171923 1.000000
260282.128113 1.000000
261754.860368 1.000000
261848.492390 1.000000
262414.882441 1.000000
263883.295929 1.000000
271339.780073 1.000000
273553.107517 1.000000
278204.673945 1.000000
280525.829196 1.000000
282101.752498 1.000000
292282.029553 1.000000
298126.610382 1.000000
306778.453264 1.000000
311430.375733 1.000000
315526.207004 1.000000
316741.421419 1.000000
319529.108210 1.000000
325105.665517 1.000000
333242.548992 1.000000
352981.986283 1.000000
364900.906204 1.000000
381986.806889 1.000000
386609.276661 1.000000
427378.953110 1.000000
433329.313491 1.000000
438361.988466 1.000000
467666.834663 1.000000
492407.829921 1.000000
502221.331509 1.000000


==> figures/raids/peaks.txt <==
1.478452
0.449351
-4.551136
-9.153005
5.280676
7.554993
5.089461
-5.320113
-4.268089
0.867750
5.799424
1.083319
-1.107493
3.702898
0.612134
-8.830195
5.477891
0.130769
-3.942609
-7.973600
3.630947
-0.758711
0.556522
1.243794
-3.449583
-1.614995
-6.127198
8.022605
-7.624252
7.995911
-5.689657
1.156243
3.155110
0.277310
-4.113060
-0.892031
0.110379
-7.470231
0.392999
-1.965919
-3.872161
9.000919
4.079518
-0.881520
-9.092878
-5.368207
-8.849222
0.084370
6.968234
7.872003
-7.894017
3.151446
-4.651859
4.630548
-3.347252
0.414443
-7.521386
-0.896092
-2.525137
-3.319269
-2.165605
-1.258533
-8.445928
-7.031694
-9.675153
5.623001
-2.115315
-0.017241
-4.872161
6.301821
2.728414
0.034269
-3.685359
-7.378259
0.169246
0.356653
1.195456
0.898344
-4.314344
-6.571644
-0.854086
-0.095086
0.017040
-6.539705
0.799812
3.357575
3.781615
-3.666119
2.182076
1.575616
0.373795
0.097839
-4.507238
-1.467387
-0.163028
5.269442
-1.591450
5.468488
-3.725111
0.938128
4.093434
-8.037169
-4.580791
0.863867
-1.375034
-6.473422
1.486693
2.050525
4.381561
0.917954
7.709745
8.178578
2.187618
1.263835
0.102200
8.179629
7.731986
8.388582
0.356179
3.993212
-6.966587
0.897417
0.512147
-0.877835
0.188533
-3.640315
-1.477105
-5.827406
-6.938615
-0.326111
0.004125
5.485728
-2.080753
-3.463653
2.166088
0.000036
-5.130300
8.723575
8.579196
-1.624430
-0.812898
3.614473
8.935749
0.321790
1.041363
9.743259
-0.486369
0.526030
-3.544730
-0.267559
-7.567106
-3.722929
3.766526
5.230424
-3.201181
-8.337080
2.971747
6.975052
9.358882
-2.141895
2.879955
6.426415
0.405004
1.966722
-4.224683
-3.925453
-2.639448
3.451954
-6.521568
5.370051
-8.291204
-7.647096
-0.358818
0.796723
7.399645
-1.689021
-8.970595
0.240038
5.272075
-0.091817
-4.304444
4.577443
0.971932
7.847419
-0.141371
-1.507361
-5.468576
6.641310
2.854952
-5.442082
1.264692
3.193026
4.031988
5.987658
5.843282
-1.310335
1.039547
6.144781
2.207384
9.131526
0.959073
-1.121613
-9.371000
0.228531
-0.843439
2.315350
-5.867483
1.155624
1.682734
4.779813
-3.925121
-1.459532
-1.376796
5.025568
0.873013
1.086422
-2.003396
0.501078
-9.074093
1.888799
2.464216
0.688536
-8.566276
-5.399575
-8.215696
-3.146006
6.635473
7.603968
-8.499269
-7.127316
-1.143833
0.540268
-1.087334
0.328739
-1.615626
8.221282
0.199784
1.390236
-4.073916
-3.221227
-2.011973
-0.016513
3.930248
-1.820061
2.575098
2.596457
0.623917
1.293705
8.021839
3.649130
-5.709995
-1.072858
6.040497
-2.360675
1.372459
-0.637805
5.562027
-8.794295
-5.885575
-6.167874
8.567877
-4.872099
5.164470
6.184921
0.484234
0.172258
-1.558679
3.410490
-7.655664
2.011836
0.142282
-3.373632
-9.202555
1.395732
7.755951
-5.172486
-0.689943
0.177974
3.008714
0.054220
8.861420
3.526064
5.917592
-6.347884
-9.930982
3.805690
2.222465
4.700849
-3.133874
0.207565
4.501509
-1.129095
-0.125450
-3.211998
0.096687
6.150058
-4.195804
3.426319
-1.484711
-3.458980
-6.245279
3.039496
-2.773532
0.120144
7.892634
0.581147
4.532357
-1.491171
1.897482
0.046878
-0.877806
5.043988
0.440878
-4.252133
0.215201
7.705375
3.856463
-4.228987
0.453987
-6.689284
-3.464267
2.727247
-4.993902
0.797759
2.891604
-6.359120
1.504478
-8.431801
-6.911278
-3.613874
2.040846
-3.530805
-7.564014
0.761943
5.206754
0.879832
-1.099780
0.691938
6.824661
-1.051240
2.651993
9.134516
-1.203149
1.247392
4.367630
-7.141430
0.704791
4.327963
1.342294
-1.072703
7.464069
5.873875
5.783573
-9.168116
9.798342
-4.409485
-8.796307
-8.201885
-5.560012
5.200160
5.846377
-3.780505
5.888333
-5.804258
3.292025
-4.785574
-0.555376
4.783326
1.266806
0.276391
-2.293412
-8.070932
-5.451335
-8.497282
0.991579
3.671888
0.901023
-0.453033
3.680044
4.964446
0.669770
4.139788
9.164633
3.261522
3.912006
1.822455
6.550158
-4.242201
8.839092
0.291253
-7.977443
4.786556
-4.259928
-1.520150
1.339870
-0.747207
-1.857904
0.895242
6.387395
6.119935
-1.556865
3.220965
0.188000
1.807308
0.385798
-2.147099
2.209945
-1.215285
5.972904
0.294046
6.310297
-0.398375
0.885176
-1.118305
-1.445977
-7.090812
1.018312
-6.021597
5.395940
-2.651404
-7.825229
0.234638
0.652087
-8.895229
0.241937
7.208552
-6.885372
-8.656111
1.259647
4.586911
-1.790332
-2.733208
9.159797
-0.328471
8.184359
-1.238272
-0.154680
-2.137973
2.936815
0.562977
2.107327
5.812771
2.845052
-2.341773
4.043587
4.532919
-9.212026
2.726870
2.112029
2.214883
-0.845096
2.126897
0.292911
1.217344
1.856971
-7.135114
-1.355610
8.342844
-1.315731
4.549221
4.975329
-9.963899
-1.573677
-1.617788
-4.057620
0.490845
-0.428816
-0.518223
-2.190923
2.571747
-4.138371
2.624811
-3.103086
-5.157619
9.272536
3.869493
3.757829
-1.800580
6.599965
5.243867
-0.315902
2.610590
-7.227393
6.487139
6.213461
4.919224
-3.074832
-4.912568
2.548781
-1.318021
3.731429
-2.758555
0.072575
2.110661
-4.203760
-3.526821
-1.664413
5.966836
5.544953
4.526995
1.006532
8.508639
-6.738817
-1.758325
-4.263720
-9.217943
3.152704
0.382017
4.404797
1.597147
1.797642
5.428828
0.107098
-5.655097
-6.878263
-8.860351
-0.185540
-0.471465
-1.338446
-2.338972
2.959696
-0.919377
-1.273928
5.406054
-8.764165
9.216748
0.921745
0.179168
1.371759
-6.401912
4.424662
7.959034
3.009929
0.977199
-1.646587
1.191527
2.986665
1.204486
-5.532189
-8.190896
-4.342796
4.408779
-7.644489
0.219480
7.138116
-0.252239
6.656150
-3.474979
-6.156613
-1.764621
-6.519242
-2.418613
-3.932770
7.796580
-0.004443
8.082394
4.134680
-5.624806
0.368949
-0.352954
-1.158478
-6.391866
-8.025025
0.276403
2.484577
-4.058775
-4.023317
-2.025076
-4.624511
-2.961690
7.032847
3.590372
7.514283
9.478541
-0.667246
5.173580
-6.238375
-0.190391
0.166572
2.352416
0.100384
-7.049869
0.206559
7.046993
0.876192
1.078953
-0.572132
1.969385
-9.632673
2.882544
-9.715865
6.626268
2.105248
0.270470
-1.414962
-5.320119
4.711757
0.930998
-0.716490
-3.459411
-0.685909
1.762589
1.441505
-1.366369
3.215655
-6.032142
-1.483109
9.421649
-3.560785
6.245754
-3.690963
-0.387725
-2.873547
-1.793078
-0.213431
-4.116790
1.848998
-7.881224
0.795296
-1.143135
3.072111
0.108173
-5.729207
-4.298828
8.755795
7.347996
5.690839
-1.408324
-2.375529
3.144902
9.954147
9.471314
-1.657037
-6.441538
-5.411357
-1.448109
-5.274388
1.264868
-5.365040
3.859750
-1.054257
-0.050177
-6.610518
-3.343145
-8.629289
6.315843
-6.335448
-0.193444
0.613571
2.088399
-2.511621
-4.918910
-1.008659
-0.311732
-9.867130
-4.456294
0.296266
-2.376727
-4.036821
1.324119
-3.349964
2.271902
0.497457
2.720366
1.914160
-1.812772
3.513440
9.527140
2.635046
6.616895
-4.391844
5.986696
-8.652471
2.522284
1.692201
-9.119288
4.343229
-2.557222
-0.372218
4.329530
0.824358
2.447818
-2.057309
6.429627
4.248274
-0.009129
2.912947
-3.332518
-7.067252
7.847085
-2.127220
-9.838000
0.958691
-5.439030
-5.194113
-8.957548
-0.146994
1.042193
-8.823145
0.697264
-2.220734
2.404348
-2.241663
-1.420297
-6.727360
-0.662361
3.700147
3.366234
-8.895884
-0.281059
-6.577911
1.979682
-0.439237
0.170629
-6.703128
3.528516
1.255825
2.853503
4.349816
0.243705
1.081675
1.060614
0.459298
-1.600671
-0.266627
5.523507
4.120686
0.991347
6.383372
-3.565613
4.061024
-1.167706
-8.530839
1.015985
1.283196
-9.472098
-5.840753
0.781014
-5.205994
-1.505442
-6.565890
-1.434120
-3.908847
9.285010
6.471973
1.950136
5.714328
-4.196850
4.572203
0.496237
0.069036
1.242462
-4.434312
-4.413149
7.143840
0.302079
-7.475781
1.533855
-0.351994
5.533375
4.017580
5.227493
-1.728071
-5.634688
0.231320
-3.343840
1.528043
1.173138
1.077749
0.413014
0.391622
-0.285224
-0.172158
-7.797770
-2.245345
2.912333
0.394094
-7.970998
0.057465
-1.096898
0.603818
1.231672
-1.547670
-1.240059
0.090683
-7.127794
-7.499530
-4.879602
-4.290808
0.280483
-5.797694
1.835246
-3.903559
3.596973
-5.840893
0.179169
-5.498305
-3.932772
0.542457
0.373457
4.102102
0.707936
0.273282
-5.760456
-2.332414
-3.311387
0.351483
6.970049
-3.279457
2.852772
-1.602990
5.034936
3.359375
9.508649
0.411395
-0.736390
1.060487
4.780577
6.861174
0.077317
-4.789986
-0.432016
-5.522248
-4.281076
-3.856490
-3.572622
0.395065
-1.831324
0.520506
6.120602
-6.045971
-2.488549
-2.276834
-8.906322
-6.795965
-8.396713
-7.368752
1.099349
-0.509225
7.948229
2.765229
-0.532351
-3.730879
-0.873188
0.263678
0.124334
1.485209
0.722735
-4.972674
0.164818
-3.293414
-0.392385
-2.932562
2.685773
-1.462077
0.672253
0.757028
-2.006602
1.622132
5.214032
7.738062
0.457574
-7.138991
-2.734020
2.919992
0.134453
-3.515896
-9.877779
-2.287274
6.560526
4.083760
6.062910
-8.097809
7.540778
-0.700512
0.257341
8.063571
-3.610050
6.898394
2.038863
0.796424
-8.461440
-5.627812
-5.902701
0.892484
-8.502661
-4.132542
0.559701
-7.546174
-2.686588
-3.456150
6.067315
-4.383742
0.066076
-4.711755
-1.190233
2.972500
-8.397753
-5.554990
6.735959
8.596497
0.876892
-3.723295
-2.516218
8.853292
0.823918
-4.978201
-3.411841
4.683027
-4.684799
0.087422
-1.005355
-0.399099
-5.654465
-0.421981
0.021640
7.253949
2.810304
3.863045
1.722776
-2.128765
-0.079423
-4.760424
8.215983
-6.385127
7.617216
0.447812
-6.524113
5.439589
-5.271706
-3.094468
0.514786
-4.345249
-3.813865
-6.803789
1.328355
-2.445450
4.010647
5.694871
-1.078770
-5.239542
-3.660985
-5.343773
-4.776664
-1.078604
7.614114
0.366534
-8.440849
5.326875
0.054025
4.176377
-1.883254
3.710948
-5.562033
-0.453889
-0.611354
8.199059
4.608285
-2.195493
-0.446022
5.290470
7.960681
7.721774
-3.968648
7.093458
8.352854
-6.287341
-6.382760
3.765796
-0.732991
1.401427
0.675272
1.071467
6.240593
-0.364481
-7.036653
-1.410305
-7.670455
-1.439495
0.618942
-5.337162
-6.108303
-1.683873
7.699273
0.207685
0.514038
0.848603
-3.413464
4.511205
6.405343
-2.641316
7.647869
-7.927899
2.611418
-3.642529
1.492548
3.605349
-3.884790
1.638523
-6.053667
4.689886
-0.187958
0.225441
-5.450581
-5.349246
1.194832
-3.411797
0.663356
1.071264
-3.472076
-8.268846
4.251588
-2.960728
-6.703060
3.332240
1.020444
-8.531140
-1.166942
0.608994
-9.406652
5.526642
0.688127
-2.385824
-3.008230
-1.809361
5.727136
8.747023
-5.011067
-8.240455
3.489657
4.058779
5.457426
-6.946270
0.091366
-7.774665
1.680990
4.912310
-2.569478
-3.530045
1.382819
0.418942
-7.637304
5.933788
9.704465
6.312573
-0.459966
2.321551
0.312690
0.448651
3.505724
-6.452550
-0.162391
3.087928
4.522618
0.055217
-6.223649
5.430810
1.412319
5.414501
1.892456
9.071118
1.753771
6.752217
2.037151
-6.145508
-1.954457
0.168198
-2.504388
-5.753402
0.897930
-0.300819
0.135112
2.946223
3.582394
-4.406419
0.521048
0.199034
-4.278584
-3.025547
-6.182725
-1.993986
5.201164
7.538107
1.116698
-5.611304
-7.505149
-8.557005
-1.201827
-1.912633
9.121376
0.024049
-6.286981
6.734811
0.347860
-1.483992
0.128120
8.765670
1.389103
5.958074
-2.188563
5.110232
7.306685
-3.308157
6.545225
0.312830
-2.658928
4.292332
-1.019164
1.832369
-3.598570
5.966851
-6.682484
-3.963412
2.157430
1.122457
1.401477
1.045555
-8.817390
8.101363
0.223485
0.830641
0.598520
-4.378573
-1.631252
-4.188672
5.944415
-5.411546
-0.358800
6.546937
7.324342
-8.440670
2.682726
-5.488196
1.379005
-0.293426
3.340524
3.765011
-0.761004
-8.081740
4.253909
-0.718211
6.118904
0.399691
-8.377479
2.564190
-5.550565
0.868222
-2.634715
0.880520
-6.903806
1.919410
-2.652497
-7.020143
-0.777317
-6.544659
0.036534
-8.710962
-9.436956
-2.572786
9.487743
0.442502
-4.507057
0.366834
1.199676
-6.723920
6.458504
0.564118
-1.279437
2.222702
8.620878
-0.021836
0.355621
-9.986650
1.567745
-2.771890
7.199068
-0.673766
-2.634393
-6.225564
6.197139
-1.001212
9.302233
-0.983213
1.666080
3.648810
0.593329
-3.561075
-1.355786
-2.821840
-6.698600
-3.368222
8.591429
2.716604
0.551061
0.127959
-0.700597
-0.910689
-4.644784
1.467536
0.444350
-3.899337
-3.385511
3.688275
0.909940
5.838198
0.347058
-1.635906
1.158074
1.710924
1.451780
1.222406
-2.160413
-1.954247
3.100138
4.861427
0.194507
4.910395
3.845968
7.279626
5.691194
5.408423
0.692360
-0.606703
-4.330039
7.495883
0.632866
3.773238
-0.736741
0.664990
0.747435
-0.808746
2.506092
-4.072948
0.657403
-0.752720
-2.015784
6.464389
-1.339976
3.310383
3.722049
1.642285
2.095503
0.628802
2.270799
0.047246
-1.177516
-6.173179
-4.562232
-0.179997
-8.073075
6.397792
-3.662312
1.650269
-1.127850
-3.217242
8.651645
-3.141576
9.976387
0.078575
-3.169658
-0.362727
-4.834138
-2.677290
-2.322288
1.234717
6.475528
3.631483
1.253918
-4.863333
0.579511
-1.415524
3.607969
1.390645
1.227127
5.050708
0.994158
-5.007310
-2.069351
0.409045
-2.374387
7.135497
5.561250
-2.550788
9.039117
-6.405193
4.625270
0.472255
-7.298388
-2.721958
0.222283
-2.668456
1.719902
2.913517
1.853486
3.450386
6.273591
0.035363
-3.338552
2.258533
1.819967
0.696132
1.664780
4.162819
-0.221202
7.433465
-7.922803
-9.793295
3.752213
-2.853401
4.756791
-4.740178
2.771393
3.346321
-3.994943
-0.641073
-4.688099
0.238172
-2.551166
-5.894741
0.381692
0.818096
-1.539340
0.250941
4.433164
-4.106449
2.584020
0.550705
-1.949150
-1.085040
-0.257562
1.990826
1.320976
4.443761
0.346564
8.438296
0.126214
-5.190932
0.032581
3.540672
-4.049978
8.596825
-1.335622
6.407737
-4.783752
0.175775
-8.070545
-1.829217
6.296278
2.602694
-5.935840
0.915769
-5.018877
-9.677249
-5.719821
3.985883
1.046769
-4.712024
3.123427
0.893833
6.519090
7.665736
-9.256695
2.152883
2.629492
2.099775
-5.372543
-9.868666
7.213509
-6.700583
0.173170
0.055287
6.977483
8.148590
6.421338
8.941195
6.405272
-5.100093
-2.795850
-3.902933
-3.383828
-3.712691
7.770873
5.596727
5.454157
7.295865
2.017754
-1.202527
0.703631
0.842796
-3.124710
1.487217
-0.317037
-4.562372
0.263421
-3.738980
3.335612
5.963268
-9.786404
-9.258062
-3.731128
0.660494
1.426242
1.040838
-7.818588
0.700173
-8.596075
-0.110528
0.439135
1.356665
0.086120
-2.995280
1.375502
-7.412456
-5.503221
-5.511579
3.707988
3.429038
2.293247
0.149620
-3.591704
3.249262
1.937536
-2.584353
-1.163924
-7.319601
0.673211
-9.976718
7.095332
-0.591345
0.618393
2.613508
6.715390
5.699823
9.511158
-5.205823
4.411379
-0.869867
2.125371
4.084782
-4.108282
4.387717
4.587427
-4.233714
-5.388528
-3.563647
3.722775
-3.021023
0.721713
2.014923
4.476801
4.258615
6.990927
3.535595
1.156656
-5.762388
-0.502454
0.008676
2.095543
-7.242664
5.624348
-5.557286
9.074686
-8.699829
7.949176
2.879075
-0.656579
-5.343760
-3.187471
-5.145546
-4.396889
1.487733
-3.785365
3.352550
-4.701981
-6.675422
-3.639283
-0.238294
-1.835724
-1.193811
-1.469338
-6.529753
4.001949
6.835620
0.632473
5.630917
-2.625182
-6.109339
3.358483
0.662383
-4.873061
1.271109
8.834673
6.921397
4.431378
3.311801
0.979529
9.447576
-4.812197
-5.361096
7.729130
-6.906218
-1.349364
1.906048
-5.230538
7.427098
-5.239929
3.661696
-3.400488
0.970287
1.420130
5.454200
-0.466241
-9.932062
-0.803412
0.050973
-7.020844
0.235174
0.699646
1.375829
6.294193
1.917377
0.669482
1.050621
-2.017450
-5.019457
-6.871640
-5.841893
-6.776664
5.489866
-2.637684
-7.010428
-6.115325
0.488486
-2.182101
2.954235
2.150503
-6.344267
-3.959556
4.673813
1.573848
5.760271
-0.034150
7.816119
-5.008414
-3.453697
-3.098785
8.574964
-3.930102
0.019156
-0.267961
-0.120269
0.349139
-7.360324
-6.022794
-6.956755
-2.715617
-0.735104
-2.606321
1.911855
0.254386
-5.033112
-0.151702
-5.679511
2.050515
1.114336
2.234853
-6.555944
-7.466225
-1.450216
0.743410
0.247418
-7.391631
1.595974
3.680982
-1.101928
-1.299823
0.118052
5.999883
1.713626
-3.412564
-1.131665
-0.523121
7.332428
5.189778
3.121018
6.498221
1.757670
-2.948912
0.381869
0.704185
-0.266389
-9.833073
-8.040766
7.085142
-1.369342
2.102789
3.922776
0.404040
-2.223905
3.979198
-9.248822
-6.994456
7.200478
-5.476813
-0.955217
4.729266
-0.068306
-8.424919
1.526540
-3.441220
3.199123
-1.623573
-8.339816
5.135068
-2.582088
-6.318164
-4.898579
5.839828
2.302341
-0.198969
3.184837
-4.145346
4.992645
-7.566107
-5.966961
0.149674
-5.209286
-2.031126
-2.609025
1.773633
4.562394
-3.291951
7.765425
-0.952567
2.788798
1.861411
0.790074
5.175145
-9.745046
0.057761
1.951493
-6.654171
3.949766
6.772154
1.673343
0.953235
1.975891
2.133460
-2.021600
5.659822
5.964647
3.735425
-4.281878
-4.032773
1.623924
-3.889489
-5.423423
1.716181
-8.581654
3.173897
0.475284
4.949662
5.589294
6.250672
1.079739
3.621590
-2.263320
-7.166267
-2.005040
-7.052963
3.163573
5.974735
-3.706628
1.130689
-1.311540
-0.591650
-2.044276
7.446661
-1.258461
6.043354
-5.591190
0.150332
6.787602
5.782101
3.198717
4.754015
-8.929324
-9.472887
-8.683545
-3.679823
-0.098615
-0.322707
-7.252374
8.238140
3.229537
-4.335892
2.971681
3.713581
-0.876769
0.891820
-3.030216
-1.766958
-7.260260
-0.432485
-5.523118
9.857009
5.293159
-1.681426
5.160454
-1.855595
1.218081
-3.109415
-1.851845
-5.487804
-0.754432
-2.937077
-4.247650
-0.911837
-3.284138
2.690174
-3.149690
1.827433
-1.713701
-4.811189
4.718381
0.515075
-6.031469
4.947892
0.678340
0.315596
0.310660
-5.678016
-4.550375
-0.461975
8.137758
1.536954
2.527324
-4.028369
-0.885695
-4.521516
5.990050
2.507820
-0.008864
-1.687693
0.010020
-1.518164
0.595534
-2.604913
1.148936
-4.171518
-0.808261
-2.288978
4.026780
7.539436
3.469383
-8.597501
6.779977
9.244962
-0.374528
1.967711
0.718790
-2.300946
-4.656697
5.981080
5.275307
-1.718755
-5.640853
-3.927103
-7.263475
-7.600504
0.590701
-5.297448
4.738786
0.133884
0.727006
-0.662983
-0.659415
5.293818
-3.796208
-3.151687
-5.526953
0.908250
-6.787008
-1.340359
4.651163
1.364616
-8.188036
2.338976
3.563214
0.078112
2.122529
1.101473
-7.587569
2.722525
0.643261
0.419705
0.918797
-0.370844
0.787689
0.278356
-0.603339
-1.992514
1.053393
-1.358788
-2.800199
2.066419
-0.330696
-4.717176
8.695208
0.521887
-2.779692
-0.293247
0.145466
9.966410
5.189174
-6.897290
-6.485074
-2.196461
0.788643
-8.989352
5.700432
2.584658
-7.673038
-2.599541
6.466060
2.375483
-1.169428
9.733969
0.605489
-8.492654
8.152722
5.444789
5.996080
9.256384
-1.442378
0.310295
-5.416426
0.695869
0.850747
-5.070795
1.207124
-6.110057
-4.794381
0.700056
-7.566945
1.184393
1.472695
5.157322
-0.590145
6.202444
-2.263006
-6.404188
3.382106
-6.078162
3.935399
-3.366136
-2.938153
0.160738
-5.407952
7.656381
-4.021878
8.845979
0.858370
-6.569334
2.791838
5.660001
-2.302779
-2.580551
1.936300
3.379729
-5.302187
-0.840160
6.224918
0.697350
5.663554
-1.103521
0.210692
5.926718
0.921032
6.211665
-6.331828
-5.579761
1.352115
-3.975214
5.476812
-4.860544
-5.386581
0.562933
4.271455
2.861626
-2.336434
-5.494383
-0.734412
-6.223941
-6.687183
3.980079
2.060313
4.553975
-1.304751
-2.005799
-2.838235
4.759992
4.502504
-5.675160
0.384729
0.670386
0.096970
0.128688
3.537770
-2.404171
-4.041407
-7.028333
-8.163693
-3.549906
-0.647838
1.837987
6.532250
1.041961
0.467064
-0.873366
-2.374584
0.991057
-2.900294
0.390616
8.107287
4.479250
7.990186
9.569388
4.235184
2.418597
5.909806
-0.098292
-7.277320
-3.580427
-3.858212
-3.516943
4.242213
6.354854
-3.953836
-6.356344
-9.708187
1.567812
4.817097
2.615963
3.087681
0.664762
-1.538388
0.031595
2.730474
-5.827199
-1.619973
1.983068
-1.748150
2.603514
3.529742
-7.768735
1.107976
4.195308
-0.998546
-9.994473
-6.243107
-5.874457
-1.124133
8.242940
9.098799
-5.310551
-7.204073
-9.499728
7.816887
-5.826455
6.401104
-2.449489
-1.613358
0.714569
8.401420
1.406499
-5.914717
5.561871
-5.836658
-7.683794
4.905542
-5.360499
5.839581
4.704050
0.083928
-0.533798
6.881560
1.650650
2.729993
3.083379
1.170922
-0.498364
1.035542
0.626265
-2.304738
2.504102
-1.051336
-8.260410
-2.233757
6.303021
1.423668
-6.913414
0.054887
0.205058
2.810383
8.780918
-6.273816
-2.662453
-4.570343
-3.563867
-4.433111
0.543872
-4.504061
4.836543
-6.500059
6.161090
-1.315405
-0.871055
-8.864914
-0.750626
-1.328216
7.223085
5.626141
2.946460
-8.509254
-3.359691
-3.126638
1.772238
2.698005
-8.508881
0.075542
-8.744591
-0.487018
-0.803721
-0.344280
-1.960954
5.243779
1.243790
0.458759
-7.228877
-0.786385
-0.939853
8.625206
-3.700995
3.809286
8.759691
1.715220
-0.943396
9.235362
5.676678
-7.199498
5.290934
6.669007
-3.378881
5.334313
-1.563417
0.417243
-5.651665
3.787601
0.877707
0.755320
0.828166
-8.215414
-0.058462
7.169634
2.207645
1.814564
-1.511314
-3.501343
8.849660
0.328385
4.949562
-7.394569
1.008718
1.389038
-3.274911
-4.979209
-0.926992
5.361547
0.320347
1.425399
1.504761
1.765594
-5.533688
-4.455163
0.363291
2.128453
8.899820
3.602592
4.458227
-6.927076
-3.639791
3.242893
4.295806
6.573832
-1.789252
4.040404
0.588593
0.019547
2.244600
-1.920615
3.669726
1.166825
-7.176683
-5.461914
4.934697
-4.801141
-5.888949
8.396432
0.751675
-5.989302
-0.039483
6.235493
-0.733960
-0.069860
8.162619
0.654070
7.191443
-3.967760
-8.079383
0.113022
-2.115998
4.972824
-7.180916
-7.984134
1.520649
1.634883
-5.324858
7.373152
-0.967847
9.029497
-5.970409
-0.441869
-0.501235
-1.567663
-0.695407
-7.277263
0.075335
6.556840
8.566989
1.087386
6.266458
0.560462
-3.273027
-4.690535
4.148102
0.035442
-5.407634
-3.876824
-1.274852
-1.610580
5.636637
-7.281545
-3.693182
-2.148360
-3.648181
-0.593931
1.137966
1.905920
-5.388132
-1.181715
0.059999
-2.957786
1.613927
0.033586
3.439715
-4.149521
-1.458708
-4.126801
0.915903
5.513827
3.031766
-6.141583
-0.768126
3.157241
0.613034
3.883879
0.311388
1.187627
0.926311
1.822579
3.650968
-7.161682
0.363849
-1.650585
-3.734004
-2.655804
1.358101
-0.819297
8.377947
2.153791
-2.567770
-4.198892
2.070617
-6.035330
3.112932
1.755877
-3.575708
0.707355
8.703039
2.544095
-6.010319
2.944986
-7.626635
3.422572
6.918299
-0.254851
-1.354051
0.404887
-5.328259
0.496799
0.758091
6.273572
1.213279
2.782608
-1.483867
0.486919
-1.061086
-0.886208
3.489786
-1.091337
8.033831
4.659612
-1.346538
0.325100
-3.662615
-0.003027
9.825537
-6.263819
8.940638
0.897834
5.224537
-6.492092
-6.833713
-0.115541
-0.494420
0.190346
-0.306720
-4.940596
5.813038
9.041776
4.810435
-3.503328
-0.880595
2.039244
4.524508
-2.377699
4.132917
-2.212118
-1.267138
-4.903592
0.516057
-6.392786
2.038481
-3.054975
0.588800
8.365914
1.760269
1.338017
0.119402
-5.111924
0.468275
0.426237
-3.131289
0.530944
0.314429
-4.666103
2.773474
-8.163398
-4.676629
9.204933
-7.842366
-0.426613
-1.192417
1.523272
-0.490340
5.103860
-0.897214
1.178912
0.048663
1.485116
3.300116
-7.215749
-6.914716
-7.670722
0.131956
-3.756863
-3.591242
-5.391369
-0.489471
3.433042
-4.435300
1.211825
2.808616
-7.079971
-0.140247
-8.572703
4.967283
-3.505582
7.927251
0.979389
-7.068278
4.077105
-0.179039
-3.080798
-4.418190
-2.370560
0.344386
0.971020
4.090351
4.138546
-1.610033
7.833585
4.028101
-9.789282
4.658139
-0.917828
-8.372436
2.046494
-5.070138
-3.941759
1.243619
5.361977
2.246615
-2.874251
4.255772
4.994118
-5.503444
0.672538
2.344930
-2.979184
1.448348
0.643884
5.805093
4.499961
-4.434036
-5.957295
2.030004
-3.755731
2.110872
1.123114
-4.399704
3.986582
0.761610
-5.781818
0.126358
-0.067684
-5.689120
0.487710
4.946306
-1.277508
-4.059754
-0.732277
8.354379
6.073622
7.051245
-0.936977
6.762407
-4.448596
-6.804714
-0.651515
-3.629411
1.248991
-0.023790
2.735742
0.870819
-2.856978
-1.702340
-8.936770
3.587379
-6.463537
-2.120616
6.844769
0.365216
-0.434131
-6.021491
0.047144
0.193930
-2.398911
-2.888420
0.015313
1.342420
-2.598091
5.373468
1.982599
-1.397044
1.372549
-1.113861
4.278266
-5.020935
5.436175
3.228829
1.569142
-3.253889
-2.164164
-9.857820
-4.530817
5.832496
-6.429337
-0.337458
5.357143
1.359760
-5.186333
1.332613
-5.928161
0.669916
-1.111999
9.701461
-8.763251
-0.283458
4.319300
3.559932
-6.739731
-2.389885
3.391803
-4.552755
-5.463476
0.387436
-8.322514
-1.440743
5.339540
3.724390
2.017328
-5.343427
-1.676858
9.675528
-7.726049
3.987918
4.760340
0.892001
0.609080
2.300030
2.659882
0.391194
-0.238885
-1.775480
5.651959
9.380469
0.199297
8.657029
-0.018561
0.191039
0.088289
-5.656244
3.728699
5.850041
4.814896
-7.762790
6.196958
8.583711
1.248445
3.203874
1.244564
-0.479284
4.676603
-7.317823
2.075099
-0.527045
1.468738
0.995166
7.290926
-6.299616
-0.294127
-0.305975
2.089555
-4.623457
-2.681915
-3.717340
9.926611
0.399259
1.811333
0.991470
-9.325226
3.472455
-9.654108
5.301983
-7.633275
0.400069
-6.887649
6.643393
-6.412242
2.957363
7.392341
3.430672
1.214979
-9.494056
-9.482768
-3.874607
-7.785610
6.859169
-5.665237
7.694672
-2.727725
-2.531085
0.232811
-8.922205
-7.416919
1.102142
6.382042
0.585210
0.118238
-3.964849
4.547971
-0.052382
-9.331261
-1.010735
-7.874331
-8.763673
2.085391
-3.852652
-0.727011
7.875580
3.589836
-5.665053
-3.102249
-3.683567
4.755399
2.443920
-1.813956
0.192038
4.242719
-4.079326
9.497233
-0.335814
4.455488
-4.330206
-6.182946
4.726964
-0.893326
3.030888
-2.267492
9.333499
8.693700
-7.229863
-4.943640
1.057464
-7.071277
4.145901
-3.283279
6.602725
-0.179899
3.174771
0.348551
-7.736505
5.079317
1.468097
-2.660606
2.050433
0.660400
3.538601
-7.106659
-0.924258
5.454949
5.525428
-4.006349
-1.804697
2.909351
-4.456935
-2.677434
5.837310
-8.806513
-2.966131
6.762300
-7.097677
9.860230
-3.574879
2.873552
-0.498758
-8.836317
-3.731172
8.939735
-7.849888
0.257184
0.012320
5.112826
-8.721528
7.597499
-5.004904
2.657307
-2.103008
-0.864820
0.683322
-1.174985
2.730240
0.835720
0.258061
4.029190
0.837586
3.223403
3.352416
1.942917
-3.965265
0.714562
5.612416
-0.615206
9.911584
-0.076393
-0.773545
0.523341
-0.002036
-2.738566
-1.439741
2.429134
-5.936587
-8.915603
-2.524085
9.287981
7.525232
-8.617127
7.282689
1.743589
2.483676
2.328274
6.984771
3.554075
2.742235
1.532831
7.544268
-0.711638
-6.772128
6.448464
-6.679416
4.904141
1.510752
8.966893
-5.910343
-5.318101
-6.916645
4.328357
3.324160
-5.962846
0.494772
-8.206625
-3.484594
-0.702954
-3.823799
-6.919032
4.805128
-6.038122
1.045694
-5.855345
-5.558417
5.674828
8.140475
8.984259
2.006263
2.055662
0.369410
-5.406740
-6.346675
5.280556
-7.769744
3.631399
4.563957
-3.826964
8.423227
0.324536
-4.831368
0.919359
6.349749
4.920979
-4.568843
-4.964606
-5.179124
0.446176
1.570822
-3.351581
-2.423050
-0.851209
-3.527929
1.399782
8.731341
-0.994973
5.578137
2.852113
2.715810
-8.645785
0.452202
4.049448
7.811713
-9.173251
-0.820066
-8.217006
-1.946544
8.751836
0.197226
0.202045
-7.854750
-0.226330
-2.600539
0.762228
-0.224981
4.090621
-7.246590
3.839141
2.888040
-0.907868
-5.206850
-5.119269
1.843735
0.847646
4.558996
-2.658938
3.631353
0.217162
6.434970
6.204059
-7.499353
-8.004668
-2.477504
0.295222
5.416628
0.569075
-2.986759
-1.438398
-1.228730
-0.054038
-4.790527
-7.039290
6.227139
-5.748581
5.497987
1.285436
3.234382
4.402683
5.376419
3.950961
-5.146497
2.830531
2.390021
9.263511
6.143676
-6.291451
5.443391
-0.791813
4.322118
0.487039
5.063829
-7.392197
-8.958608
2.821448
-6.988478
3.993287
-5.538370
6.502212
1.130306
8.871402
1.493337
-5.635837
9.496704
-3.186797
-6.860007
8.918436
0.118927
0.014954
-2.037630
-8.899185
2.529294
3.780456
0.431113
-5.410741
9.153352
0.774115
-0.091650
1.067493
-1.998292
5.093216
9.037301
4.963406
6.243975
1.848721
8.457309
8.361424
5.089478
4.275797
1.832636
3.579302
-0.637978
-9.373583
-1.550310
3.707184
-0.043023
-5.786267
-3.222720
9.378733
8.630973
0.429654
9.082047
-1.462102
-4.099531
3.611996
-0.089839
6.892954
-0.775864
-9.933496
0.296700
3.193645
-0.900452
2.228750
0.271247
5.393630
-0.044451
3.534048
-7.849599
-0.509742
-0.950420
7.301197
9.865718
8.112706
-6.494817
1.562377
-4.019014
0.837516
-5.235452
-5.093144
5.400406
0.593446
1.480791
-7.097340
-6.806519
8.444858
-0.266101
0.779052
9.991447
8.552754
-2.890004
0.241119
1.162444
3.722071
-3.022158
3.006386
-2.908482
-2.183338
-2.669382
-3.881755
0.105166
0.784975
1.304854
4.615273
-5.377897
4.951946
0.482900
-6.283680
-3.284094
0.497731
0.059645
1.811159
-1.690597
0.987164
-8.370343
2.384300
-3.425169
-6.220054
3.395114
3.743135
-3.820462
2.266792
0.824761
-3.471976
8.895402
1.088566
-0.313392
6.180724
2.158027
-3.671967
-4.305333
-0.412213
2.343733
-3.752069
5.870423
-9.797828
3.635886
2.027903
1.500211
-1.754878
2.788520
-0.009408
6.418358
0.271578
0.250335
-5.816477
-3.225222
4.513015
2.421814
-0.192800
-4.701498
5.404651
7.585970
1.520155
-3.766836
-1.172870
0.869517
0.352003
-2.487562
-5.463457
-0.196650
-2.613869
-8.162026
-6.325917
2.910713
-4.735538
0.457573
9.147492
-8.871396
1.508912
8.050239
0.345956
-1.256684
0.201691
5.949013
0.723586
2.158684
5.323263
-2.770055
-4.663041
-0.333813
5.223606
-3.738085
-4.620099
-4.261482
0.007324
-3.192558
2.285160
-4.641238
-1.672445
0.158549
5.264144
-4.856407
-8.107061
0.785119
-6.565700
0.475387
8.161365
-1.858908
-6.856050
-2.369461
1.301110
0.466279
5.635085
0.001132
-5.299439
1.854999
2.716080
4.685756
0.592242
2.842262
-1.304637
-0.525108
0.854664
4.884783
0.746820
-4.725370
-3.199285
0.323886
-7.337162
-1.211441
-5.450522
-9.794551
3.318264
-1.777534
-0.861036
0.125938
-6.509675
-4.371317
0.054718
-4.640836
4.802533
3.339028
-2.371394
-0.108641
0.096333
-5.410323
0.107243
0.630334
0.032672
0.376753
1.059885
2.552684
-6.278234
-0.600127
1.742928
-2.716255
-5.479965
0.439474
-6.435126
-3.470932
-9.858130
1.217323
0.315938
0.157152
6.411112
-1.354322
-8.801258
3.940485
4.054595
6.067667
-0.416038
4.071987
-2.743938
4.431300
4.336772
1.094839
3.210060
-4.571130
-4.854740
3.479281
-6.672336
-4.432428
5.725931
-3.923918
-7.474974
0.686635
7.825975
2.654422
-4.035328
1.476110
4.503038
7.842329
-3.374727
-8.009617
1.977339
-4.227828
-3.248781
-0.285899
7.013333
-7.664692
-2.231813
0.159138
-9.666325
-1.804532
8.901110
-1.588594
5.068321
-6.991978
3.916316
0.917485
6.513675
-0.080074
-1.767640
-0.907433
6.175257
-8.786348
0.083923
0.780642
2.419371
-0.290109
-4.945863
-0.215232
0.053094
-2.721892
0.210780
3.726852
-2.624702
-7.738019
5.992523
-3.011701
1.137050
9.965747
-0.866061
1.609670
-0.895282
0.047348
-3.073074
0.030804
-3.199450
1.866511
3.433423
2.551086
1.699781
-7.128580
5.679154
1.683090
4.230302
-0.096630
-2.680307
9.067280
-6.698584
-3.299597
-6.587285
2.783313
-4.231452
-9.075284
4.277111
-6.077740
-0.847857
9.570746
1.415133
-2.012087
1.643447
-4.896163
0.689097
4.901617
4.042191
0.979533
3.835376
0.306540
-4.556314
4.269103
-4.543262
-1.911296
2.683497
1.004987
1.459842
-3.097764
-0.015730
2.414487
0.494064
-0.462606
-0.368116
0.300374
-0.006618
-5.765962
-1.704875
5.481103
-3.732690
0.894050
1.235047
8.350699
6.225076
3.811726
-0.223469
6.176752
-5.870087
-7.224143
-5.505537
-6.653830
2.143076
-4.968138
7.464038
1.635451
0.801266
-4.627876
9.191320
-2.697842
-4.340165
-3.249557
0.578764
-0.958807
-2.131596
0.642514
-6.082070
-2.312057
-0.512801
0.753121
0.281435
1.738738
0.500244
0.951131
-8.548955
5.393296
2.297378
-1.134248
-2.882380
0.071818
0.254885
-3.349509
-3.037484
-9.167725
2.668969
-1.627364
2.300533
-6.752220
0.795092
2.853485
7.972379
2.019383
3.008197
-2.141740
1.683963
1.393562
-2.248176
-1.944427
0.825138
0.566758
-0.907291
-1.150635
-1.851889
2.530538
-0.356174
2.694114
5.687967
1.945563
3.998454
8.212465
-5.024153
4.596990
-8.114167
0.674140
-6.248593
0.071598
5.897615
2.185929
8.549528
-6.846997
8.441962
-1.868320
-4.929150
0.816566
-0.594111
-9.634989
0.969462
0.957889
1.166201
-6.650011
6.002213
-0.156068
-3.475657
-6.005802
-1.160314
1.535537
3.530699
-8.023159
-9.365685
8.135634
-1.688333
1.388938
0.382654
5.956980
5.392597
0.157211
-2.694394
4.683930
4.161104
-2.584910
-3.143373
4.235389
-0.200862
-1.492537
6.979493
-0.961723
5.054748
0.044885
0.079903
6.485140
0.267891
4.281495
-1.058962
0.041151
-5.613395
9.826111
5.569143
-7.422612
-2.242321
-2.427900
4.112801
6.641566
-0.269569
-0.328634
6.045144
3.394802
0.041758
0.699971
0.445076
5.624373
-0.066021
1.984985
2.358753
1.766687
-8.326843
0.806725
-2.149390
-1.462855
6.223706
5.882073
4.805746
9.056708
-8.518064
-6.597323
-0.513330
-3.973631
3.337127
3.926400
-2.533763
0.033535
6.675712
1.715089
1.462297
3.703278
-8.527318
3.825156
8.296507
8.552796
-1.600000
-1.669061
-3.899886
2.419728
5.953253
-5.421841
4.441099
0.128006
1.311908
1.101335
-3.195394
6.823571
2.276835
0.743911
1.984653
-1.743104
1.560709
-4.212390
4.244554
-0.924632
-6.819562
-9.647992
-1.723742
-0.648548
-1.489923
3.605928
-0.858018
8.376620
0.170154
-7.089050
5.895538
-5.194209
-4.400527
-1.103198
-5.596314
7.476371
0.632754
-1.477740
5.169846
5.185289
5.589499
2.404038
7.094798
-2.115028
5.348725
6.674513
2.962531
3.557065
1.524778
-1.657775
-3.651968
-4.218906
5.741627
0.572065
0.677724
2.881148
3.192849
2.254310
-0.785616
-5.180093
-6.154666
0.592997
-6.772019
8.467491
4.822612
-8.026004
3.191086
-3.223016
5.619473
8.057851
-3.039969
3.232387
0.512741
1.657754
-3.539048
-1.160542
2.485925
1.230898
-5.090161
1.840323
-3.714651
-3.389403
5.774772
4.868149
-0.697565
-1.974220
4.079621
0.181928
3.854449
-9.832425
-3.372053
8.149332
-0.142496
-3.452820
-3.425889
4.021436
3.351709
1.674425
7.186631
1.968504
5.424398
1.167997
0.264692
1.678925
2.335975
0.158280
0.198494
1.147277
5.228936
0.517658
1.589213
1.618929
0.664419
7.390061
-4.698461
-4.589287
-4.031784
-2.054677
0.015959
5.853345
1.551017
-5.268385
8.476151
4.087507
-4.045413
-4.929452
0.621110
-3.909318
1.452026
5.946037
-5.928444
-7.858795
6.479378
-2.087064
3.492557
-4.516446
-2.711691
1.583495
-1.730193
-6.142093
6.531488
-4.886254
2.106052
-4.868831
1.660205
-5.963336
1.076790
-8.495153
5.432596
0.886338
4.641709
-1.800719
-7.015320
4.652055
-0.402286
0.420704
9.831275
-2.282872
-6.536005
-0.244742
-2.196353
0.062640
0.112465
9.046811
1.193521
5.585190
-1.746264
0.306977
2.249752
0.909771
-9.171707
-8.939115
2.638272
2.663243
1.236725
0.291519
-7.170846
-0.852637
-2.254809
-1.563377
-1.077606
-1.689966
2.799450
0.289878
8.789897
-2.185076
-0.657276
-4.156289
-2.328907
2.001951
0.995083
0.916378
9.266365
7.706368
1.216167
0.287356
5.941574
1.828607
6.758635
-8.173032
-2.892618
-6.064146
-5.077554
-3.220548
6.684704
-8.354824
8.058317
-6.507752
2.409270
5.075072
2.874282
0.037205
3.301246
1.284051
-1.378045
-0.075297
-1.173061
8.838608
0.117667
-4.406581
-4.268984
-1.875376
-5.554031
0.735651
-0.452071
-4.052533
-5.437810
2.127067
-5.499675
-2.583818
6.468602
1.988905
-2.795031
-6.227895
-5.291785
3.277945
0.721000
-8.967084
0.276146
1.281270
-0.265428
2.826903
5.267821
1.330194
-2.355142
7.496583
-9.838534
3.639205
3.176946
-9.153117
4.805754
5.144915
-2.108573
-0.121281
1.625598
0.382722
3.216507
4.070297
4.325486
1.473839
-6.198119
-1.997319
0.152121
0.031137
4.190241
-0.774958
0.721676
7.775589
-6.847388
4.774169
0.636908
-4.922039
-6.035876
-2.820853
-7.574786
-1.442148
5.606480
-3.552053
-0.027801
5.039244
-8.879265
0.366748
-0.482134
7.027159
-0.785449
7.708539
0.205375
1.393741
-6.216972
1.319434
-0.763564
-8.558015
-3.589434
5.708011
0.016646
4.531945
0.861264
-3.926823
5.869374
-1.536696
-3.963602
0.115101
8.616614
0.524177
1.573481
-1.925651
0.581217
-6.514244
-3.852948
-7.718786
6.626243
-1.483057
0.874712
-7.237570
-8.653829
-0.517073
8.546192
5.791883
0.415116
4.527239
-4.979155
-2.088602
-4.247834
2.920780
-4.254922
4.233751
-4.982745
0.620601
-0.238502
4.335653
-1.785461
4.361748
0.365856
1.608979
1.343752
-2.217111
4.786021
-3.444976
-2.971692
3.156854
7.153933
-2.767836
2.146305
-7.882975
2.120369
0.699799
-1.614125
3.359939
1.186554
-2.890165
3.616749
-4.247032
9.911429
4.486189
-0.184841
5.986696
5.275710
9.018695
1.885528
0.631801
-5.764267
5.109893
-3.402990
3.349232
-5.887506
-2.059714
-1.410679
0.927348
-4.084720
3.691514
7.008095
-2.614837
2.823749
6.803175
-6.078379
6.209545
-8.909923
-5.076707
5.244101
-5.870948
-5.386112
5.127337
0.621970
9.417989
7.884868
4.716775
3.406561
-0.654672
2.923518
-7.058518
1.784782
-3.208033
3.374458
-1.474145
-6.067028
-2.578885
-0.748908
1.345313
0.159568
-0.403187
-0.803224
-8.234676
-2.672314
-0.148397
0.559381
-0.286505
-8.632639
-5.943084
1.624291
2.148593
8.365175
0.784979
1.341903
2.814476
-3.500958
-1.987587
-0.292516
-7.731295
0.634013
0.504971
0.435755
-8.372256
-3.042161
-4.213534
-9.122084
-1.408993
6.074799
4.672665
1.806422
6.240824
2.350890
-5.831084
0.360268
-7.274363
5.160975
1.058155
1.013413
-2.907359
-9.595868
-1.351746
6.835442
0.192681
-6.820594
1.398340
0.997520
-5.158123
9.433774
-5.603745
-1.012656
2.461804
-9.323606
1.863718
-1.102543
2.492422
1.291053
-0.079162
7.911207
-0.511670
-2.079831
9.945962
9.229307
0.178124
0.696242
4.389437
-5.768051
-1.216818
-2.723290
2.126826
-7.714049
-0.760882
-3.642208
-5.099345
-6.543474
3.257106
0.257612
-2.845059
4.484973
-4.862439
3.908324
1.111887
2.021127
-0.777208
-3.140648
0.104337
-3.618115
7.957418
-4.775449
2.635485
-6.627944
2.168897
2.410371
-2.352067
5.295593
1.609899
-4.141324
6.417692
-7.719276
5.375729
8.914292
5.178153
4.581917
-1.692247
7.515527
5.659036
1.312426
-4.981397
1.710246
8.062079
-3.286474
-1.255522
5.421419
5.174386
-1.880358
-2.081626
5.933037
2.368764
5.817399
-0.032874
-0.334559
-0.121599
5.602211
8.232225
6.330928
4.519500
-5.073635
-1.198887
-0.040817
0.498690
-5.627355
-4.634603
2.258934
-7.904262
2.510959
9.815646
-6.710921
0.445612
-1.761511
0.495106
0.263505
0.234895
4.147642
-5.072897
3.469366
5.063888
0.570294
7.257745
0.286056
0.969675
8.626986
-2.097926
0.735396
1.174509
3.722300
0.270641
9.041197
0.659047
-1.330492
4.027092
-3.650025
1.285035
-0.583147
-6.204671
-0.694021
5.579498
0.180321
-0.899719
1.841485
0.271139
8.665656
-6.185061
5.965706
-2.720115
-1.057714
1.315816
-2.380972
-3.641566
-0.877743
8.419337
5.339653
-7.270434
-5.906848
-3.553303
-6.704423
0.546465
1.281115
-3.341839
3.325554
-6.106687
7.143322
6.099684
0.837048
1.738999
7.923631
-1.234536
-1.680059
-7.004259
0.725132
-0.832755
6.693122
-4.387214
-2.164303
-6.865491
-0.144074
7.319912
3.268080
4.458178
-6.475716
-1.325755
1.934508
9.112531
9.118186
-5.234154
-2.737210
4.694314
2.801915
3.169572
0.677201
2.377037
7.585945
5.378891
-3.932616
0.715850
-3.938165
-5.747651
0.385609
-5.805689
-5.205310
4.088286
0.554992
2.925212
-4.928255
1.379572
0.572333
-7.360305
1.492145
-8.162385
-6.399486
5.180178
-2.245413
0.953741
0.107755
-3.390471
1.255635
-4.355366
-2.057160
1.179461
-1.547502
-3.881196
-4.914604
-4.201142
1.415856
4.566035
2.735562
2.067653
-3.052671
4.205682
2.383034
-0.145661
0.396446
-0.911316
-0.994881
7.548139
-1.912173
-2.872666
-8.533160
-3.597731
0.032454
-4.515275
0.204797
3.540560
3.036492
0.962795
-1.805349
0.042034
-3.686027
5.262216
0.024265
-7.963575
-0.595889
5.334915
-8.086226
2.260570
5.918002
0.613431
8.626462
8.173268
-3.988215
7.072788
8.588698
-6.212752
0.841200
-2.497516
0.696141
-6.936077
1.416765
-0.557367
5.010433
-2.697845
4.792878
-6.729405
-7.014870
-6.639829
-2.183261
5.885628
-8.157300
0.556468
1.611423
9.410597
3.990774
-4.325444
0.182390
8.447365
7.852387
2.696334
1.366679
-8.466669
0.987876
0.081878
8.341006
8.361826
-9.244583
-4.268542
-8.515647
5.694173
0.965234
-0.627325
-4.644768
7.893195
5.758663
0.071407
-6.798075
-0.475280
-3.779454
-5.420151
0.574768
4.003800
-2.567773
1.944057
-0.894936
7.423493
-2.988434
0.270697
-6.701602
1.593244
1.292232
7.851891
3.677379
0.539891
1.166672
6.174642
-7.101391
-3.335690
2.973745
-1.630367
-6.331179
-3.577698
5.560689
-4.561500
-2.742695
0.618970
3.280425
7.124659
-1.541587
-0.640747
-0.504715
5.443572
-2.537933
-3.435540
-5.083271
3.118924
5.041607
2.056965
-0.648579
-2.958757
-5.791078
-2.091686
-0.508706
-2.364300
3.680268
2.455980
6.338907
-1.139309
-9.043127
0.005401
2.152727
0.112581
7.860752
2.030467
2.418682
1.567536
1.476842
-0.585646
8.167743
2.082933
7.838252
0.620525
-0.444262
-9.581821
-2.641901
6.323917
4.802744
0.462231
5.265093
0.244527
-6.694716
5.670920
3.162512
-2.664570
4.446902
-0.110684
1.811346
0.109124
-6.957307
8.193440
1.408341
0.488591
-3.088872
-1.547828
-1.482517
-1.248000
-0.200470
0.989159
6.805666
7.930179
-9.316507
-1.163424
6.646612
4.045472
-6.239058
-1.152302
-7.099898
-0.223692
-2.916289
-4.400683
3.141008
5.167705
-7.186247
0.119951
5.442665
8.181970
-7.027975
0.403543
8.259083
4.138177
1.389500
-0.510099
0.321222
-3.524400
-0.290930
0.642245
-9.894767
5.643579
-7.970116
0.847045
-1.307517
3.641292
8.266958
3.380332
4.243257
-4.889056
-5.282182
7.225779
0.924643
0.551079
0.424575
1.345671
-0.353297
-2.924476
2.424888
2.611148
-8.376055
-5.999221
1.822000
-1.675986
-4.464278
6.859406
5.848852
-3.357242
1.511808
-1.363431
-8.383352
2.074913
7.563951
5.601840
-4.689330
-5.443219
8.023236
-4.198494
-1.669682
-0.241966
-5.979806
-3.326257
-4.207925
1.240767
6.689353
0.919176
2.186333
-2.855653
6.315456
-0.211647
7.399161
-6.566637
-3.581128
0.096589
-2.648810
-2.470527
0.516031
2.652864
7.817530
4.495211
7.060046
-1.188074
0.336546
-7.090235
5.636629
2.088452
-1.202020
-0.079862
4.918327
-2.492019
-0.026935
-3.493512
5.695016
-4.146404
0.610104
-4.137451
2.795343
7.216517
-0.787557
-4.950776
6.097389
-2.381249
-1.829721
-2.662288
2.855506
1.184688
-0.005820
-2.961586
0.186146
6.836937
-0.498522
-0.526927
-0.693172
0.944711
-6.600231
2.209422
8.600169
0.765058
-8.436187
-6.963700
-9.915289
-4.891586
2.153944
0.933564
5.929385
-5.316614
-4.247929
-8.444935
-1.893773
5.891855
2.787527
-1.920225
-0.685962
-2.134674
0.403057
1.180390
-8.307443
-2.511561
-3.788844
-0.032196
-1.047728
4.202509
3.504122
8.573109
-3.082814
-3.492388
0.350018
-4.749469
8.209943
1.367824
-6.325949
1.599192
-0.249387
0.100724
-1.983695
2.260567
-2.481814
-4.363759
-0.763908
-0.282409
2.261214
2.492935
-4.261445
-5.663684
-0.257367
-0.508187
2.453789
7.192993
2.727273
4.649419
-1.789239
9.145721
-9.650344
-1.566801
-6.390356
-6.567884
9.192152
0.535101
-0.089553
-1.707576
-2.563057
8.696493
-6.472910
4.635356
2.562102
-0.473567
-4.825705
-0.266391
-2.656825
0.433818
0.797569
-1.945313
-2.971116
6.038398
-2.511647
2.735888
9.163470
3.283220
0.235560
-1.391090
0.203983
-0.204000
-2.948445
-0.229988
-5.280462
-5.468777
-7.966591
3.888172
4.292963
-5.317036
2.763583
5.479472
-5.101781
-0.773253
-0.080057
3.528553
-6.362619
-2.753687
0.859335
-0.358204
-3.202380
3.910211
-8.684090
4.396918
0.302458
0.859213
4.167396
1.331577
6.146800
-2.482896
2.986202
-0.867142
5.454686
-4.715648
0.570850
6.152283
-0.479925
-6.472899
-2.099528
7.454524
5.340627
2.383175
3.311161
4.786414
6.439317
-4.888280
0.478441
-0.425650
-3.406293
-5.954663
-2.295205
-9.280273
5.686730
1.865173
9.615849
9.807382
1.231601
0.103482
-9.041826
-4.854178
-1.065502
2.934874
-7.380056
-3.738318
4.645388
-6.824394
-1.231793
0.233896
-1.550471
4.031460
3.374468
0.304534
-3.049482
-1.110084
8.501801
-1.884488
5.609708
-7.712532
0.434165
3.720461
0.330417
-2.584574
2.724662
8.235234
-2.016922
5.470289
5.285990
-7.677720
-4.750475
-6.019225
-8.541585
1.850253
-4.358454
0.659103
-8.093426
3.547294
1.051351
4.379683
0.029387
-5.333744
-8.568748
-7.920950
-7.482283
5.286468
-4.977676
2.115201
1.305625
-1.203472
4.856030
-6.365539
-5.709380
2.164577
-2.064715
0.767604
2.225688
-2.130803
5.001174
2.627945
-6.039512
-4.226280
5.168620
2.469684
0.805482
-0.076085
-1.874632
6.372532
5.910403
-1.010311
-4.148054
2.049194
3.749143
4.499248
0.210764
0.720149
-7.184089
-0.504326
-9.230222
-1.910724
8.338315
-1.226504
-2.826207
-5.021912
2.962781
6.038994
-2.891419
5.792289
0.074675
-0.695343
3.206640
7.310500
1.416863
5.482859
0.910375
2.003972
0.475984
5.356223
3.242603
-8.480054
-0.819242
5.978314
3.028142
4.073452
0.523397
3.385578
-4.946135
-7.931448
4.856088
-2.772051
6.663214
4.913485
3.726760
2.026832
1.855153
-3.787476
8.293766
-3.709460
-9.576048
-4.428229
-7.232791
2.128508
-1.330022
0.816549
6.769985
-4.102013
8.672653
-1.264343
2.768805
7.472547
0.602639
9.103457
3.497139
3.979948
-0.762406
-5.838708
-4.092318
5.897443
-2.400880
7.524523
0.228627
-1.993601
-1.315830
3.017853
4.827752
-5.868342
3.854979
-4.724318
-0.992744
-8.521481
-3.945877
-3.673482
0.963603
-0.472848
-0.905128
0.201257
3.982418
6.181963
7.756895
-5.698266
4.522641
-5.278063
2.425832
1.622876
0.057463
5.783181
5.024600
2.703556
-8.431410
0.810718
-2.907396
-3.687177
-2.379092
-1.946411
4.256109
4.031251
2.557493
3.758741
0.890649
8.665050
-2.509839
-2.342118
4.354069
1.677636
-3.639222
-9.331301
1.138371
3.564908
1.730580
-4.210339
-1.813397
0.650765
-1.137752
-8.351072
8.730813
-2.183462
4.024231
1.722660
6.734724
-8.228029
-5.861246
1.225481
1.005776
8.352816
1.001915
2.928615
4.897799
0.926336
-1.254987
4.337097
3.207218
-0.251057
7.547328
6.701497
4.685464
-6.049183
-1.464605
-2.579043
-3.946567
7.191714
1.838039
0.163912
-5.117831
-1.283301
5.428750
0.461786
-1.949078
-4.136318
0.799655
0.989738
6.827269
0.040546
0.384908
2.057324
-0.654807
0.372324
1.432729
8.622339
3.975781
-2.460515
-0.165921
-7.028826
-5.883269
-1.945948
-7.746345
-0.186867
1.981024
-1.082251
-6.674400
-3.396476
3.902256
-5.339611
0.507758
1.762712
0.061057
1.935283
-0.237498
4.435083
-1.696391
2.470049
0.084676
0.123870
4.291319
4.209146
-5.678006
0.018875
-6.653240
-7.721675
-9.949778
-4.586613
-3.316906
-6.947677
5.030370
7.814104
-2.021006
-5.125369
1.206696
6.044965
2.489322
0.995032
8.619677
0.549100
-3.168337
7.848485
-0.050933
4.370695
4.288347
0.139732
0.519665
-1.094259
2.274364
4.598543
-4.480519
1.959515
3.453180
2.025612
-0.862727
0.780750
-4.153959
-6.880103
-3.023206
-6.440023
-3.464592
5.940071
3.052342
-6.743832
-5.704693
-4.998814
3.866971
9.125453
-2.310061
5.360274
-5.404677
0.061115
-2.381295
0.470498
4.513705
0.245185
-1.380299
-8.039867
4.699997
0.987383
4.402184
6.209852
4.058864
9.392948
-1.544123
1.574584
1.833328
-6.137222
1.961885
0.929707
-3.344155
0.436364
6.892863
5.451811
-2.805420
-1.368546
3.697301
8.178420
-0.827520
-2.530472
1.750259
4.472305
-4.886052
7.759157
-4.415187
-6.982858
6.025869
-2.284262
1.559475
-4.568072
-0.972995
0.427218
-2.072916
1.450710
-6.003604
2.705455
-6.969266
-2.299259
-6.804720
-0.663158
8.487560
5.471490
-0.092010
-8.209298
4.107180
6.615803
0.512869
-3.311064
8.097581
6.922796
0.364455
-1.369350
-3.252253
4.968214
-3.971420
-0.942063
-4.948933
-4.413110
8.642677
9.655159
-3.468835
-7.174421
5.649373
-2.019258
3.355475
0.712604
6.306729
7.439593
-3.636117
-3.140390
1.689954
-6.867069
1.743273
6.209663
-3.263925
-0.665921
-3.951094
6.732707
-0.159453
0.445566
-3.746712
-7.601449
4.291981
0.287333
5.320346
-6.323153
0.014700
-5.944841
-7.643373
3.579436
2.594078
6.131019
-1.545175
-2.874451
1.124063
5.285083
3.131198
0.744209
-3.318352
4.906480
-0.007060
-4.769003
2.831047
-7.519346
-4.630098
8.734439
-3.278631
-5.295967
0.322482
9.975197
0.152901
0.295922
7.872084
1.045201
-1.641055
-0.297856
6.832699
-8.437876
-2.407567
2.381898
0.549642
-0.238699
-7.269500
3.751772
3.245298
7.700337
-3.395266
0.264860
-1.652893
-4.000226
2.445336
6.020866
-0.596125
4.071615
5.830076
-5.458583
1.620119
-7.302399
3.626123
-0.314288
4.101263
0.525224
0.722307
7.489574
9.706269
-1.791172
-6.643179
-2.257881
-0.943391
1.541981
2.701174
-1.638434
0.692335
2.373067
0.444115
-4.949144
0.404468
-8.005702
-5.785780
5.904325
-0.717501
2.200160
0.820216
3.538477
-2.411134
-1.057668
-6.548290
7.992816
1.415120
5.543544
6.521455
0.445402
-4.231193
-5.254220
0.249591
-2.527171
2.022789
0.488953
-4.061791
-9.604565
-8.767074
0.311862
0.123299
-0.078381
8.071775
0.692028
-3.565437
-4.491012
-5.007673
8.576938
-7.563174
-1.966942
4.734513
2.726820
-7.156104
-1.771191
-9.620492
-4.982421
3.121181
0.964036
-0.167696
-4.442576
2.960294
0.854874
-8.093377
7.294570
3.361362
-1.424413
4.236368
3.268226
-3.163768
-1.382454
-1.032287
-2.505828
-5.122468
-7.366739
5.673492
-0.172158
4.229272
6.195868
1.515942
2.597970
4.816441
9.178674
-8.266523
7.575527
0.204743
5.238788
-2.254147
0.054487
-9.509141
3.624526
2.618733
0.287036
-2.012829
2.493744
6.182249
0.594787
2.731497
-5.265829
0.868792
-4.932683
-4.719955
1.265525
6.867236
9.462895
0.688333
4.826017
-3.624254
-0.266053
1.664282
0.893586
0.045800
-2.345428
0.328814
0.261716
1.288191
-7.674487
5.086649
1.623193
4.646228
-1.612053
0.726838
-5.477160
3.548937
7.585784
-6.012676
-4.230250
-7.866988
9.363414
-0.990551
0.406171
-7.868321
-8.453502
-0.606583
3.403292
0.145779
8.564248
-5.310807
0.128159
-8.096075
0.821237
1.798783
-4.880344
3.737047
-4.462328
-0.600433
3.208556
-2.132780
1.037489
0.633404
2.646584
8.110333
0.202387
-4.982450
-0.123341
-3.599176
-4.803580
-7.801752
-3.994395
0.942195
0.765426
4.371429
3.014835
4.614062
0.430904
2.046416
-1.193734
0.780420
1.894565
0.391834
-1.647647
-0.744242
-0.882991
2.154969
1.767410
0.980729
4.454416
-1.276966
6.558453
0.206030
0.774082
-2.541392
-2.965275
-9.190370
-3.383319
-3.697815
9.563105
1.589395
1.593890
9.809475
0.348333
4.176189
3.217820
-0.388224
0.968670
1.732656
-5.860583
0.008607
3.665831
1.003542
-2.921581
2.155574
-7.886730
0.346851
9.223371
5.091631
0.996610
-4.317338
0.435542
-2.802106
1.928083
1.966885
5.191853
4.634273
1.268340
1.452436
-5.571134
-1.368603
-6.338036
4.636364
-5.036748
-5.085707
-0.976086
0.372404
-0.909697
-2.544229
6.456547
0.429567
6.851505
3.468188
1.758116
7.183930
-7.643872
-2.267599
2.538202
-6.672500
-0.978016
-5.736226
1.496959
2.351097
9.532238
0.264982
-1.364518
-5.791236
5.002118
4.339402
-3.085704
-4.233495
1.616335
0.403677
6.696104
-5.371681
-6.857408
-1.568505
-0.196614
5.225344
-4.182734
2.218519
-1.266273
0.323286
-4.974311
3.322629
-6.755153
-1.320063
0.853718
-0.349329
-0.460286
3.739704
-4.938562
-6.885453
1.706857
1.932063
0.909596
2.771159
-1.869383
1.018031
-7.353447
-3.265398
-3.110762
4.035829
-5.908372
-3.519062
-3.606275
-0.296005
-0.635223
0.566201
-3.614341
2.902527
-5.530233
-0.392570
7.752590
-8.076276
9.179488
-5.151215
-6.134713
-2.144005
-7.500997
2.375944
6.766621
-1.933751
2.329457
-0.087874
0.814841
2.056338
-3.678732
-0.180983
7.669547
-1.070860
3.882381
7.607084
-4.243640
-0.177128
0.475478
-6.900679
1.277794
-0.521733
2.172024
0.566335
1.847287
-8.349311
-8.600994
1.325545
3.460138
1.109714
-7.215322
-4.585061
2.834922
4.160220
0.947806
-1.823181
-5.740647
0.938116
1.145385
5.554829
0.778478
2.994434
4.787539
6.315805
-0.054871
0.251428
-9.316769
2.054934
-2.816266
-5.250070
-1.841762
1.551358
3.530483
-5.900590
-0.075758
-3.577963
2.518014
8.061421
4.606577
-0.075317
-5.065528
0.889291
-5.488768
8.479543
1.948052
7.652099
4.597376
0.275396
0.301356
0.059995
-6.819774
0.973937
-7.948710
-5.424671
0.139907
0.514927
8.760212
-9.444911
-3.711735
-2.203985
9.854960
0.445320
0.228251
4.628099
0.260912
-2.509083
5.319954
-4.223631
1.623330
-7.895418
0.583942
0.230866
-0.535455
-0.873864
-7.493247
7.015540
-8.383915
-3.928977
0.596164
4.753157
6.786615
-4.792388
3.460870
-1.003684
-6.839827
-9.271446
6.217617
-7.184340
-0.718153
1.882833
-3.659382
3.078003
3.258024
1.426011
9.285173
-2.514397
0.670853
0.208777
-2.668433
5.288399
2.669364
0.095034
-2.954789
-5.933996
-3.206213
5.052032
0.396904
1.320604
-1.740305
2.760547
0.212930
-3.261854
2.744893
-0.532664
1.758530
0.398026
3.564079
-5.585924
0.272450
8.804965
4.725323
5.222653
-7.523808
-3.555448
1.474970
0.861995
3.001203
-4.734333
0.136141
-0.211753
-5.640665
-8.056262
3.250021
-4.093810
3.568749
1.327762
1.656854
6.077529
0.078213
2.382502
4.667896
-8.194283
0.960278
-1.093784
-1.196324
-0.649015
-3.935746
0.872217
0.005865
4.756695
6.880315
-3.527174
1.770782
-0.514069
6.793235
-8.315581
9.243967
-2.131067
-2.710591
-8.194600
5.578987
6.103143
0.305702
6.869069
1.660672
5.416914
9.165038
1.784197
1.881908
1.173045
-1.464698
-0.880436
-1.657078
0.597415
1.831495
0.273444
-9.201092
-4.588227
4.878181
1.502642
8.840979
2.389503
0.701969
-8.749537
9.509587
-8.580381
-3.071110
-8.068018
0.047103
2.549554
-0.526194
3.205651
4.772884
0.203828
-4.662144
3.627924
2.369995
0.223848
0.455860
-3.637930
7.812051
1.757967
-0.112873
-7.656114
2.782143
-6.735520
-6.176850
-6.566467
0.920710
-7.653661
7.662578
-8.664586
-0.790012
8.457949
-2.335757
1.865285
5.727965
-3.401029
-4.693463
0.098938
-3.028210
-1.763203
-0.282619
-2.458957
1.214952
1.318351
7.343131
1.490849
-1.882052
-8.323050
-0.058190
3.559745
-4.556315
0.090426
0.349506
-5.973193
-4.900858
-1.445285
8.900515
3.748610
4.844647
-5.131404
7.236102
0.724375
-5.932269
-1.009353
-0.238086
-6.054216
0.994423
3.006650
-6.690324
-0.277945
-5.562550
-4.186507
9.868890
-0.679271
7.852233
0.149738
1.570240
0.521594
0.595790
-4.914570
-7.083952
2.263158
3.834035
0.762533
2.516276
4.383243
-5.788419
3.782365
-4.304204
5.345839
8.583037
0.129026
-6.237491
8.365024
5.215082
-5.016212
1.302640
7.554835
2.134836
7.106980
-0.041869
-0.330374
-1.231083
-5.646466
0.373246
0.349899
1.386440
1.266258
2.912566
-9.441050
-6.220862
4.507591
-8.550456
-7.217009
-8.854887
7.159191
3.275912
1.506766
-7.784281
-3.680344
-0.460886
7.078926
-0.800890
5.669599
9.287869
-1.487946
-1.367271
-4.385055
-6.395855
-3.757201
-3.877787
-0.402495
8.184004
0.543683
-0.893198
0.170721
-3.489948
-0.343865
1.142535
-1.186236
5.952652
2.957746
-1.028747
-5.314249
-3.064204
-7.919120
5.379886
-6.205938
-0.169659
3.633894
-0.163115
-7.385953
-9.567189
-5.186211
-5.656983
-3.276744
6.381717
-5.655569
1.403813
0.388122
8.244334
-4.626960
4.429464
1.042427
3.728405
1.453373
8.404129
-0.882458
-4.809686
-2.498123
3.236613
-0.295494
3.537266
-3.496021
-2.550071
0.479066
6.546975
-3.166709
-5.522342
-2.843892
6.166920
2.243283
6.215324
-1.544713
0.494030
0.294779
-1.553435
-0.976051
0.039052
-2.811058
0.451233
-0.967467
-4.629264
-7.962368
1.639190
-3.790377
-2.100753
6.010440
0.590958
0.648875
1.919783
2.551402
2.060009
-1.457321
2.832629
-9.556758
4.337612
-5.766738
1.413906
0.192847
0.709679
-2.993215
0.208379
5.513583
3.085838
-2.895873
-4.477284
5.580509
8.868321
-9.393164
0.906840
-1.784641
-3.784884
-4.203503
-3.600650
4.631063
0.272101
1.787607
0.539814
-2.726440
3.547265
-7.017515
5.877853
-4.774802
-6.034483
-2.301185
-0.486115
1.117272
3.265855
0.905381
-8.041194
2.261157
3.807170
2.132972
0.021232
1.141459
-4.842942
-4.050995
3.717669
-8.322160
5.506794
-1.397939
1.407670
-4.444785
-8.487304
-7.591290
-2.588107
-7.304483
1.120692
-4.940833
-7.210469
3.508022
-8.022831
-9.496531
1.888967
9.321783
-2.586487
5.429722
6.129138
0.510185
-6.111167
5.139621
1.853186
3.237267
3.160946
-2.624917
3.433049
-7.173212
2.747958
3.218823
4.175797
-2.645585
-7.094305
-2.476243
-7.582507
1.343484
-6.242036
6.971929
-3.385325
-7.993594
-3.541352
0.530376
7.926954
1.125398
0.633125
-2.382956
6.468634
-0.168648
-8.110230
-8.193561
-1.290350
2.477216
-1.218172
3.408477
-7.869759
0.110102
2.865786
-0.883407
0.913030
-0.677271
0.559940
2.158200
0.627161
2.847149
-0.864117
-2.042532
8.487687
6.634723
-4.373241
0.944811
-4.541959
2.412537
8.476747
4.587111
-0.001786
6.453440
0.195950
7.652934
2.134384
2.704082
-4.413375
1.008643
1.398041
2.746754
5.149167
6.698398
-7.559057
0.761711
-4.845360
4.216859
3.104600
-4.004174
-0.523469
-4.816906
-1.986062
3.555766
2.564046
-0.470375
4.085333
-7.525645
2.037462
-0.526786
6.863138
-7.090660
8.932785
-2.432535
0.000505
0.840474
2.984000
0.593565
2.175067
0.877855
-1.706164
-3.384933
-7.794993
-8.405721
-4.217375
2.300354
6.450281
5.554045
-8.503754
0.456727
-1.940739
0.038861
-0.132779
8.150040
0.897859
4.206872
3.765397
0.545714
-0.798023
-1.511166
-1.849949
6.927279
1.254834
-6.277080
1.647133
7.534408
0.296485
-9.647837
-0.995597
-3.240256
2.911946
1.068262
0.536461
7.404040
-0.590967
-6.622506
-1.161002
-6.976878
-8.989257
0.960096
-0.733158
-9.260970
2.898508
-6.523157
0.416679
-4.424513
-7.200242
0.926357
3.060580
6.599371
0.730398
9.435595
-2.086438
7.407227
4.869692
-4.340404
0.676490
-0.720239
2.716362
-5.843256
2.931574
-0.581765
5.725844
7.391310
-0.758161
3.794217
7.925936
3.933868
-0.314473
6.825329
-0.293486
-4.161638
0.458376
-5.350991
-3.131964
-5.444746
-5.327515
-0.750429
4.659157
0.677052
-3.439413
6.012252
1.490844
-0.399229
1.426895
7.866787
-4.565512
-3.701893
-5.455790
-0.471621
-3.084851
-0.848082
4.804255
-1.653363
-1.612204
-0.709040
-8.113147
0.807205
-1.401749
8.016939
-7.395645
1.904387
8.728189
0.420666
-8.944597
-1.205383
0.115421
9.577054
-0.874039
9.247744
8.005060
0.831778
-6.418278
-5.903385
-1.173812
-3.202277
-3.311209
7.453537
-5.633920
3.034496
-4.853177
1.637732
7.423173
-5.479821
8.449417
0.493178
0.163592
4.085592
2.131717
-4.829709
1.804181
2.210241
-1.668291
4.752778
-2.086781
9.680388
6.494772
3.669458
-4.766108
-1.760026
-3.427652
-8.337684
-0.678455
2.980742
-0.386817
4.237986
-0.203149
-3.731251
5.441091
-1.133198
-0.441392
-2.308302
-1.923077
-2.268826
-2.047925
-2.790232
-6.910051
0.577302
-3.574581
3.779222
1.706226
6.529524
-4.624520
1.118017
1.982753
-0.496894
-6.710367
1.552242
-5.090462
2.525689
0.847137
4.236759
4.758612
8.033602
-3.190617
-7.887987
0.778824
6.642190
5.240553
3.717891
-7.101362
-3.796016
-0.195792
0.806738
5.905387
0.677571
-7.329984
3.276240
-0.311976
5.814761
6.297767
1.071244
0.334169
6.126968
-4.305525
1.957455
1.475083
1.471373
6.969831
1.002860
-0.025652
3.387046
-2.532621
0.296324
3.073482
2.268881
9.921872
9.183656
-1.702886
2.275378
-8.320819
-5.125749
-2.770130
7.547572
4.191400
7.152855
-1.397899
-0.163566
9.836332
-4.306011
3.036087
0.536278
7.069969
8.548496
-8.463334
-8.324970
0.349536
-3.072435
0.434952
1.120042
-0.924034
-5.251526
4.006972
3.918643
-5.992562
4.503606
-3.735452
-7.444313
-0.689347
0.502189
4.145919
-0.100465
-0.379349
3.570817
-0.302156
-4.584897
-3.310253
-1.882080
-5.778081
-4.567652
3.069859
-6.776928
1.287224
3.430467
0.277566
4.489702
-0.418542
8.092758
2.745709
3.554900
7.268997
8.841235
-2.243518
-9.829196
-6.481967
0.612777
-1.389128
6.985827
-9.360865
2.178726
-1.195136
0.652055
-2.077110
1.042364
-3.643874
0.647808
-2.719137
0.237701
-3.346297
9.002980
0.238417
1.096380
5.405049
-2.707636
3.578682
1.599480
0.812459
2.314824
1.527273
-4.149704
0.905994
-1.292612
1.138385
1.598746
-1.495424
1.019432
0.301426
-3.073800
-6.089576
-1.044966
-2.330211
4.943712
4.931058
-2.076313
1.575219
-0.327676
4.289034
0.355099
-6.016681
-0.360861
-8.008992
5.607799
-5.106514
7.263377
-5.789158
2.015723
-1.475329
-0.054220
1.840391
-3.930207
-2.853817
0.617938
-4.892791
-4.613510
5.000066
8.067496
7.496163
-1.033321
-3.713043
5.997021
-9.101475
-9.204218
-7.069304
0.385480
0.501114
-3.142614
7.890847
-3.753581
-6.823906
-0.585687
-0.539728
4.625767
1.568299
0.237608
0.090277
0.235110
0.983279
-0.413807
-7.808263
-5.158250
1.699072
0.815457
-3.032451
-0.912349
2.501982
3.477435
-8.658337
0.536730
7.434453
2.974895
-7.613916
7.549117
-5.244912
-3.471670
9.286981
-0.279887
4.672177
-3.423461
-6.473866
-7.038563
2.087731
6.103834
-4.696299
0.285495
-1.909212
-4.244571
-1.256490
4.952145
-1.243422
0.311526
7.946886
-7.896302
-1.764007
-1.702370
8.481518
1.905024
-2.096298
2.808606
1.585294
0.588163
-9.650965
-6.570488
1.464355
-0.242995
-6.347208
-0.791809
6.632537
-0.298861
-7.355508
2.195548
-8.221292
0.582193
0.030275
9.474475
0.196915
1.771805
-7.178292
3.823280
5.021657
7.934069
-2.733214
7.395701
1.872990
9.407065
0.035408
0.288421
-3.400788
-8.411939
4.228319
0.213123
2.552316
0.217521
1.488011
-9.956121
-8.314547
3.110059
0.567712
0.977067
4.724784
-3.476685
3.492689
0.088323
3.771558
-4.484093
3.065369
3.086882
-1.734104
-5.282913
5.299264
7.851115
9.623951
4.623541
7.715347
1.647790
-6.613583
-1.018241
5.348923
-0.027652
-4.175218
0.768930
8.785334
0.934711
-3.603350
5.240644
-0.767791
-5.976583
3.879092
7.672535
4.436097
4.226692
-4.192459
0.885441
-9.039025
-7.477397
-2.951425
-7.902354
7.523346
6.869782
2.164981
1.166399
-2.686352
2.693091
-2.651117
-0.119836
1.067622
-0.037558
0.234156
0.207365
1.994460
3.813933
3.307125
-3.398830
-2.693712
3.332291
-3.300914
-9.279595
-4.418631
-3.697429
3.604773
1.101498
-3.173893
-5.776628
2.199951
2.852665
5.532351
-4.937404
2.583903
2.590153
0.728688
-6.720784
6.184672
-3.841439
0.311339
8.525598
0.001267
-2.680251
3.687595
-3.842452
-2.933720
-8.522730
6.165871
3.076128
7.446567
6.846845
-4.289060
-1.769653
-2.279313
3.884786
0.729209
-3.184114
8.726492
3.860631
4.576139
6.799372
-8.659077
-3.601241
0.623291
-9.226388
4.110767
-1.856627
9.225398
-4.233264
-1.032235
4.614126
3.740950
-1.537448
3.186684
7.805437
5.487305
7.661233
1.211209
-6.278452
0.458760
0.978658
1.107179
-2.222962
2.039492
-3.824875
6.489557
0.589226
4.036932
-1.801372
2.100422
3.707898
-9.946842
3.837476
0.886805
0.956506
5.114773
5.840552
1.344572
-7.499818
7.410995
-2.493651
-8.264423
0.734648
0.354857
4.883369
-4.889223
2.225370
0.201751
8.069215
1.972786
-1.912577
-4.143222
2.313790
7.222793
-5.758704
-3.374264
-5.998036
-5.611246
-0.078298
0.761099
-1.930338
0.075605
0.881695
0.360784
3.504665
3.296275
-4.344767
1.927151
-8.668275
-5.613466
-4.329194
0.639242
-0.348883
-6.776129
-7.916614
0.191652
6.348363
-0.543127
1.031236
4.225103
0.000073
-0.879338
5.023367
-1.525618
-2.652400
-8.261110
-8.121486
7.161979
2.745777
0.185361
1.549405
2.046826
-5.126882
-1.481343
1.122442
8.083309
-9.588861
5.537749
-1.292551
9.324384
-1.331361
-2.983865
9.162440
4.399243
-0.618316
-0.530222
0.199903
2.454877
2.040975
4.326202
0.061658
6.765142
-1.821998
1.547866
-1.901296
-9.555424
-5.987367
-4.095310
0.861892
7.028853
-3.332099
-0.317221
5.886276
0.499958
-1.175952
6.225218
-4.370820
2.797520
-2.472789
-4.809208
2.847524
-1.302322
1.395534
-1.171746
0.237917
0.224006
-3.026811
3.405320
-5.603499
-4.671065
2.586963
-5.085956
-0.926438
9.275996
8.715066
1.518893
0.754066
6.848815
3.863394
8.433917
-8.639454
0.127147
-2.239200
-8.351646
-0.525868
1.965178
1.921366
-2.761959
2.290367
-3.103746
5.512357
-8.242400
3.596999
2.908702
0.084871
3.152551
2.014099
-9.381644
-5.832274
-8.279534
0.451443
-9.633453
-8.357431
-2.852888
0.115110
0.329907
-1.412924
-7.001034
7.922788
3.423004
-7.393083
-3.760300
2.938570
1.553617
-0.646097
-3.491667
-0.034223
-8.198879
3.768671
0.390279
7.248837
-3.611731
-1.923501
-9.051587
-5.247263
-6.098236
-5.877332
-0.452758
6.701202
4.779836
2.086029
3.501832
5.814808
-3.952501
-2.584671
-2.203799
7.028058
-5.290264
4.136296
-1.565730
7.806735
6.963876
0.177246
-3.049645
7.159580
-4.734792
-4.722477
1.556829
-0.169133
-8.675800
-2.737728
-6.032656
-0.840598
0.050557
-4.616837
8.027517
-1.719009
0.024732
-1.567697
-6.562841
-2.520801
-6.791038
4.906319
-8.606571
-4.288647
2.962477
5.986613
-7.010942
-8.235933
0.979808
-8.745243
-0.682448
3.447651
-2.673871
-0.678027
-2.357771
-2.828486
3.437925
5.053322
-6.016488
3.088777
-9.449346
-6.549159
8.338810
-7.639679
-5.755007
-3.366272
-1.906171
7.235558
3.374201
-1.135470
4.649822
3.987749
-3.242085
-2.192232
5.642400
0.640324
-2.248294
-8.940977
3.220913
-7.269241
-1.588703
6.418871
-2.007131
-0.066891
-8.081583
-2.651620
7.124416
1.057229
7.673167
2.060047
-3.840714
-7.730922
-4.055301
-8.478205
-0.320736
1.617731
6.797614
-5.861114
2.459045
4.137819
-8.563951
2.270176
4.742835
-0.218155
7.872008
1.335064
2.616437
5.962948
-2.531713
-1.363406
7.181810
2.941707
9.092904
-7.494611
2.215705
-8.576969
5.984872
1.834982
-3.068730
-1.565407
-2.150980
8.994169
0.970102
0.410978
0.024372
-5.060876
2.485232
-2.253647
-0.484485
4.862256
-5.313817
-0.029920
-2.212121
-0.990449
-3.578740
-1.827777
1.855689
-6.085544
-4.217566
-7.171602
2.523954
5.298950
-4.106250
-5.258743
0.350775
-4.175620
-7.906589
5.398349
-3.536832
-1.132384
0.699556
0.209102
-0.930141
5.433069
0.646134
-1.841077
-5.262666
3.460946
5.542758
-1.490725
-0.769000
8.461082
-5.602816
7.662666
5.556821
-5.444333
2.125330
-2.804579
6.434800
6.087058
-1.933358
-3.403555
-4.673083
-8.294035
-0.501782
8.726729
2.157807
-8.627568
-4.201255
6.499973
-3.088156
1.250407
-5.977375
-5.655032
0.364565
-9.474452
2.922361
-6.532343
-3.961446
-9.615182
-4.464515
-3.498575
0.314057
6.480783
-2.777382
7.960260
8.203158
0.048607
-1.855899
4.674369
-5.045746
-8.347091
0.489197
3.584686
-1.497936
-0.511945
3.940563
3.595635
4.347720
9.170228
2.510080
6.275947
0.010414
0.201894
2.629154
-1.627363
4.210433
-3.114341
0.303199
-1.111843
-5.326513
0.918223
-8.019850
9.305790
3.319730
0.857605
-5.596544
-2.786289
1.061155
4.481194
-0.062937
8.110038
-1.717487
3.762096
1.644180
0.412941
-5.167912
9.370533
7.098201
4.991538
1.899952
1.592059
6.930746
9.474583
-7.554337
-1.106751
2.075607
-5.343317
-1.339334
5.949821
4.382915
-7.926791
-6.109743
-4.510966
0.171258
3.271494

==> figures/raids/peaks_not_sync.txt <==
1.478452
-4.551136
-9.153005
5.280676
7.554993
5.089461
-5.320113
-4.268089
0.867750
5.799424
1.083319
-1.107493
3.702898
-8.830195
5.477891
0.130769
-3.942609
-7.973600
3.630947
-0.758711
0.556522
1.243794
-3.449583
-1.614995
-6.127198
8.022605
-7.624252
7.995911
-5.689657
3.155110
0.277310
-4.113060
-0.892031
-7.470231
-1.965919
-3.872161
9.000919
4.079518
-0.881520
-9.092878
-5.368207
-8.849222
0.084370
6.968234
7.872003
-7.894017
3.151446
-4.651859
4.630548
-3.347252
-7.521386
-0.896092
-2.525137
-3.319269
-2.165605
-8.445928
-7.031694
-9.675153
5.623001
-2.115315
-4.872161
6.301821
2.728414
-3.685359
-7.378259
0.898344
-4.314344
-6.571644
-0.854086
0.017040
-6.539705
3.357575
3.781615
-3.666119
2.182076
0.097839
-4.507238
-1.467387
-0.163028
5.269442
-1.591450
5.468488
-3.725111
-8.037169
-4.580791
-1.375034
-6.473422
2.050525
4.381561
0.917954
7.709745
8.178578
1.263835
8.179629
7.731986
8.388582
0.356179
3.993212
-6.966587
0.188533
-3.640315
-1.477105
-5.827406
-6.938615
-0.326111
5.485728
-3.463653
2.166088
0.000036
-5.130300
8.723575
8.579196
-1.624430
-0.812898
3.614473
8.935749
0.321790
9.743259
0.526030
-3.544730
-0.267559
-7.567106
-3.722929
3.766526
5.230424
-3.201181
-8.337080
2.971747
6.975052
9.358882
-2.141895
2.879955
6.426415
-4.224683
-3.925453
-2.639448
3.451954
-6.521568
5.370051
-8.291204
-7.647096
-0.358818
7.399645
-8.970595
0.240038
5.272075
-4.304444
4.577443
0.971932
7.847419
-1.507361
-5.468576
6.641310
2.854952
-5.442082
1.264692
3.193026
4.031988
5.987658
5.843282
-1.310335
6.144781
9.131526
0.959073
-1.121613
-9.371000
-0.843439
2.315350
-5.867483
1.155624
4.779813
-3.925121
-1.376796
5.025568
0.873013
-2.003396
0.501078
-9.074093
2.464216
0.688536
-8.566276
-5.399575
-8.215696
-3.146006
6.635473
7.603968
-8.499269
-7.127316
-1.143833
-1.087334
0.328739
-1.615626
8.221282
1.390236
-4.073916
-3.221227
-2.011973
-0.016513
3.930248
-1.820061
2.575098
2.596457
0.623917
1.293705
8.021839
3.649130
-5.709995
-1.072858
6.040497
-2.360675
1.372459
-0.637805
5.562027
-8.794295
-5.885575
-6.167874
8.567877
-4.872099
5.164470
6.184921
0.484234
3.410490
-7.655664
2.011836
-3.373632
-9.202555
1.395732
7.755951
-5.172486
-0.689943
3.008714
8.861420
3.526064
5.917592
-6.347884
-9.930982
3.805690
2.222465
4.700849
-3.133874
4.501509
-1.129095
-0.125450
-3.211998
0.096687
6.150058
-4.195804
3.426319
-1.484711
-6.245279
3.039496
-2.773532
7.892634
4.532357
-1.491171
1.897482
0.046878
-0.877806
5.043988
0.440878
-4.252133
0.215201
7.705375
3.856463
-4.228987
0.453987
-6.689284
-3.464267
2.727247
-4.993902
0.797759
2.891604
-6.359120
1.504478
-8.431801
-6.911278
-3.613874
2.040846
-3.530805
-7.564014
0.761943
5.206754
0.879832
-1.099780
6.824661
-1.051240
2.651993
9.134516
-1.203149
1.247392
4.367630
-7.141430
0.704791
1.342294
-1.072703
7.464069
5.873875
5.783573
-9.168116
9.798342
-4.409485
-8.796307
-8.201885
-5.560012
5.200160
5.846377
5.888333
-5.804258
3.292025
-4.785574
-0.555376
1.266806
0.276391
-2.293412
-8.070932
-5.451335
-8.497282
3.671888
0.901023
-0.453033
3.680044
4.964446
4.139788
9.164633
3.261522
3.912006
1.822455
6.550158
-4.242201
8.839092
-7.977443
4.786556
-4.259928
-1.520150
1.339870
-0.747207
-1.857904
0.895242
6.387395
6.119935
-1.556865
3.220965
0.188000
1.807308
-2.147099
-1.215285
5.972904
0.294046
6.310297
0.885176
-1.118305
-1.445977
-7.090812
-6.021597
5.395940
-7.825229
0.652087
-8.895229
7.208552
-6.885372
-8.656111
1.259647
4.586911
-2.733208
9.159797
-0.328471
8.184359
-1.238272
-0.154680
-2.137973
2.936815
2.107327
5.812771
2.845052
-2.341773
4.043587
4.532919
-9.212026
2.726870
-0.845096
2.126897
0.292911
1.856971
-7.135114
-1.355610
8.342844
-1.315731
4.549221
4.975329
-9.963899
-1.573677
-1.617788
-4.057620
-0.428816
-0.518223
-2.190923
2.571747
-4.138371
2.624811
-3.103086
-5.157619
9.272536
3.869493
3.757829
-1.800580
6.599965
-0.315902
2.610590
-7.227393
6.487139
6.213461
4.919224
-3.074832
-4.912568
2.548781
-1.318021
3.731429
-2.758555
2.110661
-4.203760
-3.526821
-1.664413
5.966836
5.544953
4.526995
1.006532
8.508639
-6.738817
-1.758325
-4.263720
-9.217943
3.152704
0.382017
4.404797
1.797642
5.428828
-5.655097
-6.878263
-8.860351
-1.338446
-2.338972
2.959696
-0.919377
-1.273928
5.406054
-8.764165
9.216748
1.371759
-6.401912
4.424662
7.959034
3.009929
-1.646587
2.986665
1.204486
-5.532189
-8.190896
-4.342796
4.408779
-7.644489
0.219480
7.138116
-0.252239
6.656150
-6.156613
-1.764621
-6.519242
-2.418613
-3.932770
7.796580
8.082394
4.134680
-5.624806
0.368949
-0.352954
-1.158478
-6.391866
-8.025025
0.276403
2.484577
-4.023317
-2.025076
-4.624511
-2.961690
7.032847
3.590372
7.514283
9.478541
5.173580
-6.238375
-0.190391
0.166572
2.352416
-7.049869
7.046993
-0.572132
-9.632673
2.882544
-9.715865
6.626268
0.270470
-1.414962
-5.320119
4.711757
0.930998
-0.716490
-3.459411
-0.685909
1.762589
1.441505
-1.366369
3.215655
-6.032142
-1.483109
9.421649
-3.560785
6.245754
-3.690963
-0.387725
-2.873547
-1.793078
-0.213431
-4.116790
1.848998
-7.881224
-1.143135
-5.729207
-4.298828
8.755795
7.347996
5.690839
-1.408324
-2.375529
3.144902
9.954147
9.471314
-1.657037
-6.441538
-1.448109
-5.274388
1.264868
-5.365040
3.859750
-1.054257
-6.610518
-3.343145
-8.629289
6.315843
-6.335448
2.088399
-2.511621
-4.918910
-1.008659
-0.311732
-9.867130
-4.456294
0.296266
-2.376727
-4.036821
1.324119
-3.349964
2.271902
2.720366
1.914160
-1.812772
3.513440
9.527140
2.635046
6.616895
-4.391844
5.986696
-8.652471
2.522284
1.692201
-9.119288
4.343229
-2.557222
-0.372218
4.329530
2.447818
-2.057309
6.429627
4.248274
2.912947
-3.332518
-7.067252
7.847085
-2.127220
-9.838000
-5.439030
-5.194113
-8.957548
-0.146994
1.042193
-8.823145
-2.220734
-2.241663
-1.420297
-6.727360
-0.662361
3.700147
-8.895884
-0.281059
-6.577911
1.979682
-0.439237
-6.703128
3.528516
2.853503
4.349816
0.243705
1.060614
-1.600671
-0.266627
5.523507
4.120686
0.991347
6.383372
-3.565613
4.061024
-1.167706
-8.530839
1.015985
1.283196
-9.472098
-5.840753
-5.205994
-1.505442
-6.565890
-1.434120
-3.908847
9.285010
6.471973
1.950136
5.714328
-4.196850
4.572203
0.496237
1.242462
-4.434312
-4.413149
7.143840
0.302079
-7.475781
1.533855
-0.351994
5.533375
4.017580
5.227493
-1.728071
-5.634688
0.231320
-3.343840
1.528043
1.077749
-0.285224
-7.797770
2.912333
-7.970998
0.057465
-1.096898
-1.547670
-7.127794
-7.499530
-4.879602
-4.290808
-5.797694
-3.903559
3.596973
-5.840893
-5.498305
-3.932772
0.542457
0.373457
4.102102
-5.760456
-2.332414
-3.311387
6.970049
-3.279457
2.852772
-1.602990
3.359375
9.508649
4.780577
6.861174
-4.789986
-0.432016
-5.522248
-4.281076
-3.856490
-3.572622
-1.831324
6.120602
-6.045971
-2.276834
-8.906322
-6.795965
-8.396713
-7.368752
7.948229
2.765229
-0.532351
-3.730879
-0.873188
0.124334
1.485209
-4.972674
-3.293414
-0.392385
-2.932562
2.685773
-1.462077
-2.006602
1.622132
5.214032
7.738062
0.457574
-7.138991
-2.734020
-3.515896
-9.877779
-2.287274
6.560526
4.083760
6.062910
-8.097809
7.540778
-0.700512
0.257341
8.063571
-3.610050
6.898394
2.038863
-8.461440
-5.627812
-5.902701
0.892484
-8.502661
-4.132542
0.559701
-7.546174
-2.686588
-3.456150
6.067315
-4.383742
-4.711755
-1.190233
2.972500
-8.397753
-5.554990
6.735959
8.596497
0.876892
-3.723295
-2.516218
8.853292
0.823918
-4.978201
-3.411841
4.683027
-4.684799
-1.005355
-0.399099
-5.654465
7.253949
2.810304
1.722776
-2.128765
-4.760424
8.215983
-6.385127
7.617216
-6.524113
5.439589
-5.271706
-3.094468
-4.345249
-3.813865
-6.803789
1.328355
-2.445450
4.010647
5.694871
-5.239542
-3.660985
-5.343773
-4.776664
-1.078604
7.614114
-8.440849
5.326875
0.054025
4.176377
-1.883254
3.710948
-5.562033
8.199059
4.608285
-2.195493
-0.446022
5.290470
7.960681
7.721774
-3.968648
7.093458
8.352854
-6.287341
-6.382760
3.765796
-0.732991
1.401427
6.240593
-0.364481
-1.410305
-7.670455
-1.439495
0.618942
-5.337162
-6.108303
-1.683873
7.699273
0.514038
-3.413464
4.511205
6.405343
-2.641316
7.647869
-7.927899
2.611418
-3.642529
1.492548
3.605349
-3.884790
1.638523
-6.053667
4.689886
-5.450581
-5.349246
1.194832
-3.411797
1.071264
-3.472076
4.251588
-2.960728
-6.703060
3.332240
-8.531140
-1.166942
-9.406652
5.526642
0.688127
-2.385824
-3.008230
-1.809361
5.727136
8.747023
-5.011067
-8.240455
3.489657
4.058779
5.457426
-6.946270
0.091366
-7.774665
1.680990
4.912310
-2.569478
-3.530045
1.382819
-7.637304
5.933788
9.704465
6.312573
2.321551
0.448651
3.505724
-6.452550
-0.162391
3.087928
4.522618
0.055217
-6.223649
5.430810
1.412319
5.414501
9.071118
1.753771
6.752217
2.037151
-6.145508
-1.954457
-2.504388
-5.753402
-0.300819
2.946223
3.582394
-4.406419
-4.278584
-3.025547
-6.182725
-1.993986
5.201164
7.538107
1.116698
-5.611304
-7.505149
-8.557005
-1.912633
9.121376
-6.286981
6.734811
-1.483992
0.128120
8.765670
5.958074
-2.188563
5.110232
7.306685
-3.308157
6.545225
0.312830
-2.658928
4.292332
1.832369
5.966851
-6.682484
-3.963412
2.157430
1.045555
-8.817390
8.101363
0.830641
-4.378573
-1.631252
-4.188672
5.944415
-5.411546
-0.358800
6.546937
7.324342
-5.488196
1.379005
3.340524
3.765011
-0.761004
-8.081740
4.253909
-0.718211
6.118904
-8.377479
2.564190
-5.550565
0.880520
-6.903806
1.919410
-7.020143
-0.777317
-6.544659
0.036534
-8.710962
-9.436956
-2.572786
9.487743
0.366834
1.199676
-6.723920
6.458504
0.564118
-1.279437
2.222702
8.620878
-9.986650
1.567745
-2.771890
7.199068
-0.673766
-2.634393
-6.225564
6.197139
-1.001212
-0.983213
1.666080
3.648810
-3.561075
-1.355786
-2.821840
-6.698600
-3.368222
8.591429
2.716604
0.127959
-0.910689
-4.644784
1.467536
0.444350
-3.899337
-3.385511
3.688275
0.909940
5.838198
0.347058
-1.635906
1.710924
-1.954247
3.100138
4.861427
0.194507
4.910395
3.845968
7.279626
5.691194
5.408423
-0.606703
7.495883
0.632866
3.773238
-0.736741
2.506092
-4.072948
-2.015784
6.464389
-1.339976
3.310383
3.722049
1.642285
2.095503
0.628802
2.270799
0.047246
-6.173179
-4.562232
-0.179997
-8.073075
-3.662312
1.650269
-1.127850
-3.217242
8.651645
9.976387
-3.169658
-4.834138
-2.677290
6.475528
3.631483
-4.863333
0.579511
-1.415524
3.607969
1.390645
1.227127
5.050708
-5.007310
-2.069351
0.409045
-2.374387
7.135497
5.561250
-2.550788
9.039117
-6.405193
4.625270
-7.298388
-2.721958
-2.668456
1.719902
2.913517
3.450386
6.273591
-3.338552
2.258533
1.819967
4.162819
-0.221202
7.433465
-7.922803
-9.793295
3.752213
-2.853401
4.756791
-4.740178
2.771393
3.346321
-3.994943
-0.641073
-2.551166
-5.894741
0.381692
0.818096
-1.539340
0.250941
4.433164
-4.106449
2.584020
0.550705
-0.257562
1.990826
1.320976
4.443761
8.438296
0.126214
-5.190932
3.540672
-4.049978
8.596825
-1.335622
6.407737
-4.783752
0.175775
-8.070545
-1.829217
6.296278
2.602694
-5.935840
-5.018877
-9.677249
-5.719821
3.985883
1.046769
-4.712024
3.123427
6.519090
7.665736
-9.256695
2.152883
2.629492
2.099775
-5.372543
-9.868666
7.213509
-6.700583
6.977483
8.148590
6.421338
8.941195
6.405272
-5.100093
-2.795850
-3.902933
-3.383828
-3.712691
7.770873
5.596727
5.454157
7.295865
2.017754
-1.202527
0.703631
-3.124710
-0.317037
-4.562372
0.263421
-3.738980
5.963268
-9.786404
-9.258062
-3.731128
1.426242
1.040838
-7.818588
0.700173
-8.596075
1.356665
-2.995280
1.375502
-7.412456
-5.503221
-5.511579
3.707988
3.429038
2.293247
-3.591704
3.249262
1.937536
-2.584353
-1.163924
-7.319601
-9.976718
7.095332
-0.591345
6.715390
5.699823
9.511158
-5.205823
-0.869867
2.125371
4.084782
-4.108282
4.387717
-4.233714
-5.388528
-3.563647
-3.021023
2.014923
4.476801
4.258615
6.990927
3.535595
1.156656
-5.762388
-0.502454
2.095543
-7.242664
5.624348
-5.557286
9.074686
-8.699829
7.949176
2.879075
-5.343760
-5.145546
-4.396889
1.487733
-3.785365
3.352550
-4.701981
-6.675422
-3.639283
-1.835724
-1.193811
-6.529753
4.001949
6.835620
5.630917
-6.109339
3.358483
-4.873061
1.271109
8.834673
6.921397
4.431378
3.311801
9.447576
-4.812197
-5.361096
7.729130
-6.906218
-1.349364
-5.230538
7.427098
-5.239929
3.661696
-3.400488
1.420130
-0.466241
-9.932062
0.050973
-7.020844
1.375829
6.294193
1.917377
1.050621
-2.017450
-5.019457
-6.871640
-5.841893
-6.776664
5.489866
-2.637684
-7.010428
-6.115325
-2.182101
2.954235
-6.344267
-3.959556
4.673813
1.573848
5.760271
7.816119
-5.008414
-3.453697
-3.098785
8.574964
-3.930102
-0.267961
-0.120269
-7.360324
-6.022794
-6.956755
-2.715617
-0.735104
-2.606321
1.911855
-5.033112
-0.151702
-5.679511
2.050515
2.234853
-6.555944
-7.466225
-1.450216
-7.391631
3.680982
-1.101928
-1.299823
0.118052
1.713626
-3.412564
-1.131665
-0.523121
7.332428
5.189778
3.121018
6.498221
1.757670
-2.948912
0.381869
-9.833073
-8.040766
7.085142
2.102789
3.922776
-2.223905
3.979198
-9.248822
-6.994456
7.200478
-5.476813
-0.955217
4.729266
-8.424919
-3.441220
3.199123
-1.623573
-8.339816
5.135068
-2.582088
-6.318164
-4.898579
5.839828
2.302341
3.184837
-4.145346
4.992645
-7.566107
-5.966961
0.149674
-5.209286
-2.031126
-2.609025
1.773633
4.562394
-3.291951
7.765425
-0.952567
2.788798
1.861411
0.790074
5.175145
-9.745046
0.057761
1.951493
-6.654171
3.949766
6.772154
0.953235
1.975891
2.133460
-2.021600
5.964647
3.735425
-4.281878
-4.032773
-3.889489
-5.423423
1.716181
-8.581654
3.173897
4.949662
5.589294
6.250672
3.621590
-2.263320
-7.166267
-2.005040
-7.052963
3.163573
5.974735
-3.706628
1.130689
-1.311540
-2.044276
7.446661
6.043354
-5.591190
6.787602
5.782101
3.198717
4.754015
-8.929324
-9.472887
-8.683545
-3.679823
-0.098615
-7.252374
8.238140
3.229537
-4.335892
3.713581
-0.876769
0.891820
-3.030216
-1.766958
-7.260260
-0.432485
-5.523118
9.857009
5.293159
-1.681426
5.160454
-1.855595
-3.109415
-5.487804
-0.754432
-2.937077
-4.247650
-0.911837
-3.284138
2.690174
-3.149690
-1.713701
-4.811189
4.718381
-6.031469
4.947892
0.315596
-5.678016
-4.550375
8.137758
1.536954
2.527324
-4.028369
-0.885695
-4.521516
5.990050
2.507820
-0.008864
-1.687693
0.010020
-1.518164
0.595534
-2.604913
1.148936
-4.171518
-0.808261
-2.288978
4.026780
7.539436
3.469383
-8.597501
6.779977
9.244962
1.967711
0.718790
-4.656697
5.275307
-1.718755
-5.640853
-3.927103
-7.263475
-7.600504
0.590701
-5.297448
4.738786
0.727006
-0.659415
5.293818
-3.796208
-3.151687
-5.526953
-6.787008
-1.340359
4.651163
-8.188036
2.338976
3.563214
2.122529
1.101473
-7.587569
2.722525
0.643261
0.419705
-0.370844
0.787689
0.278356
-0.603339
-1.992514
1.053393
-1.358788
-2.800199
2.066419
-4.717176
8.695208
-2.779692
-0.293247
9.966410
5.189174
-6.897290
-6.485074
-2.196461
-8.989352
-7.673038
-2.599541
6.466060
9.733969
-8.492654
8.152722
5.444789
5.996080
9.256384
-1.442378
-5.416426
-5.070795
1.207124
-6.110057
-4.794381
0.700056
-7.566945
1.184393
1.472695
5.157322
-0.590145
6.202444
-2.263006
-6.404188
3.382106
-6.078162
3.935399
-3.366136
-2.938153
0.160738
-5.407952
7.656381
-4.021878
8.845979
0.858370
-6.569334
2.791838
5.660001
-2.302779
-2.580551
1.936300
3.379729
-5.302187
-0.840160
6.224918
0.697350
5.663554
0.210692
5.926718
6.211665
-6.331828
-5.579761
1.352115
-3.975214
5.476812
-4.860544
-5.386581
4.271455
2.861626
-2.336434
-5.494383
-0.734412
-6.223941
-6.687183
3.980079
2.060313
4.553975
-1.304751
-2.005799
-2.838235
4.759992
4.502504
-5.675160
0.670386
3.537770
-2.404171
-4.041407
-7.028333
-8.163693
-3.549906
-0.647838
1.837987
6.532250
1.041961
0.467064
-2.374584
-2.900294
0.390616
8.107287
4.479250
7.990186
9.569388
4.235184
2.418597
-0.098292
-7.277320
-3.580427
-3.516943
4.242213
6.354854
-3.953836
-6.356344
-9.708187
1.567812
4.817097
2.615963
3.087681
0.664762
-1.538388
2.730474
-5.827199
2.603514
-7.768735
1.107976
4.195308
-0.998546
-9.994473
-6.243107
-5.874457
-1.124133
8.242940
9.098799
-5.310551
-7.204073
-9.499728
7.816887
-5.826455
6.401104
-2.449489
-1.613358
8.401420
-5.914717
5.561871
-5.836658
-7.683794
-5.360499
5.839581
4.704050
0.083928
-0.533798
6.881560
1.650650
2.729993
1.170922
-0.498364
1.035542
0.626265
-2.304738
2.504102
-1.051336
-8.260410
-2.233757
6.303021
-6.913414
2.810383
8.780918
-6.273816
-2.662453
-4.570343
-3.563867
-4.433111
0.543872
-4.504061
4.836543
-6.500059
6.161090
-0.871055
-8.864914
-1.328216
7.223085
2.946460
-8.509254
-3.359691
-3.126638
1.772238
2.698005
-8.508881
-8.744591
-0.487018
-0.803721
-1.960954
5.243779
1.243790
-7.228877
-0.786385
-0.939853
8.625206
-3.700995
3.809286
8.759691
1.715220
-0.943396
9.235362
5.676678
-7.199498
5.290934
6.669007
5.334313
-5.651665
3.787601
0.755320
-8.215414
-0.058462
7.169634
2.207645
1.814564
-1.511314
-3.501343
8.849660
4.949562
-7.394569
1.389038
-3.274911
-4.979209
-0.926992
5.361547
1.425399
1.504761
1.765594
-5.533688
-4.455163
2.128453
8.899820
4.458227
-6.927076
-3.639791
4.295806
6.573832
-1.789252
4.040404
0.019547
2.244600
-1.920615
3.669726
1.166825
-7.176683
-5.461914
-4.801141
-5.888949
8.396432
0.751675
-5.989302
6.235493
-0.733960
-0.069860
8.162619
7.191443
-3.967760
-8.079383
0.113022
-2.115998
4.972824
-7.180916
-7.984134
1.520649
1.634883
-5.324858
7.373152
-0.967847
9.029497
-5.970409
-0.441869
-1.567663
-0.695407
-7.277263
6.556840
8.566989
1.087386
6.266458
0.560462
-3.273027
-4.690535
4.148102
-5.407634
-1.274852
-1.610580
-7.281545
-3.693182
-2.148360
-3.648181
-5.388132
-1.181715
0.059999
-2.957786
0.033586
3.439715
-4.149521
-1.458708
-4.126801
0.915903
5.513827
-6.141583
-0.768126
3.157241
0.613034
3.883879
1.187627
0.926311
1.822579
-7.161682
-1.650585
-3.734004
-2.655804
1.358101
-0.819297
8.377947
2.153791
-2.567770
-4.198892
2.070617
-6.035330
3.112932
1.755877
-3.575708
8.703039
2.544095
-6.010319
2.944986
-7.626635
6.918299
-0.254851
-5.328259
6.273572
1.213279
-1.483867
0.486919
-1.061086
3.489786
-1.091337
8.033831
4.659612
-1.346538
-3.662615
9.825537
-6.263819
8.940638
5.224537
-6.492092
-6.833713
-0.494420
0.190346
-0.306720
-4.940596
5.813038
9.041776
-3.503328
-0.880595
-2.377699
4.132917
-2.212118
-1.267138
-4.903592
-6.392786
2.038481
-3.054975
8.365914
1.338017
-5.111924
-3.131289
-4.666103
2.773474
-8.163398
-4.676629
9.204933
-7.842366
-0.426613
-1.192417
1.523272
-0.490340
5.103860
-0.897214
1.178912
0.048663
3.300116
-7.215749
-6.914716
-7.670722
-3.756863
-3.591242
-5.391369
-0.489471
3.433042
-4.435300
1.211825
2.808616
-7.079971
-0.140247
-8.572703
4.967283
-3.505582
7.927251
0.979389
-7.068278
4.077105
-3.080798
-4.418190
-2.370560
4.090351
4.138546
-1.610033
7.833585
4.028101
-9.789282
4.658139
-0.917828
-8.372436
2.046494
-5.070138
-3.941759
1.243619
5.361977
2.246615
-2.874251
4.255772
4.994118
-5.503444
2.344930
-2.979184
0.643884
5.805093
-4.434036
-5.957295
2.030004
-3.755731
2.110872
1.123114
3.986582
-5.781818
-0.067684
-5.689120
4.946306
-1.277508
-4.059754
-0.732277
8.354379
6.073622
7.051245
6.762407
-4.448596
-6.804714
-0.651515
-3.629411
1.248991
-2.856978
-8.936770
3.587379
-6.463537
-2.120616
6.844769
-0.434131
-6.021491
-2.398911
-2.888420
0.015313
-2.598091
5.373468
1.982599
-1.397044
-1.113861
4.278266
-5.020935
5.436175
3.228829
1.569142
-3.253889
-2.164164
-9.857820
-4.530817
5.832496
-6.429337
-0.337458
5.357143
-5.186333
-5.928161
-1.111999
9.701461
-8.763251
4.319300
3.559932
-6.739731
-2.389885
-4.552755
-5.463476
-8.322514
-1.440743
5.339540
3.724390
2.017328
-5.343427
-1.676858
9.675528
-7.726049
3.987918
4.760340
2.300030
2.659882
-0.238885
-1.775480
5.651959
9.380469
8.657029
-0.018561
-5.656244
3.728699
5.850041
4.814896
-7.762790
6.196958
8.583711
3.203874
1.244564
-0.479284
4.676603
-7.317823
1.468738
0.995166
7.290926
-6.299616
-0.294127
-0.305975
-4.623457
-3.717340
9.926611
1.811333
0.991470
-9.325226
3.472455
-9.654108
5.301983
-7.633275
-6.887649
6.643393
-6.412242
2.957363
7.392341
3.430672
1.214979
-9.494056
-9.482768
-3.874607
-7.785610
6.859169
-5.665237
7.694672
-2.727725
-2.531085
0.232811
-8.922205
-7.416919
1.102142
6.382042
-3.964849
4.547971
-9.331261
-1.010735
-7.874331
-8.763673
2.085391
-3.852652
-0.727011
7.875580
3.589836
-5.665053
-3.102249
-3.683567
4.755399
2.443920
-1.813956
0.192038
4.242719
-4.079326
9.497233
-0.335814
4.455488
-4.330206
-6.182946
4.726964
-0.893326
3.030888
-2.267492
9.333499
8.693700
-7.229863
-4.943640
-7.071277
-3.283279
6.602725
3.174771
0.348551
-7.736505
5.079317
1.468097
-2.660606
2.050433
3.538601
-7.106659
-0.924258
5.525428
-4.006349
-1.804697
2.909351
-4.456935
-2.677434
5.837310
-8.806513
-2.966131
6.762300
-7.097677
9.860230
-3.574879
2.873552
-0.498758
-8.836317
-3.731172
8.939735
-7.849888
0.257184
5.112826
-8.721528
7.597499
-5.004904
2.657307
-2.103008
-0.864820
-1.174985
4.029190
3.352416
1.942917
-3.965265
5.612416
-0.615206
9.911584
-0.773545
-0.002036
-2.738566
-1.439741
2.429134
-5.936587
-8.915603
-2.524085
9.287981
7.525232
-8.617127
7.282689
1.743589
2.483676
2.328274
6.984771
3.554075
2.742235
1.532831
7.544268
-0.711638
-6.772128
6.448464
-6.679416
4.904141
8.966893
-5.910343
-5.318101
-6.916645
4.328357
3.324160
-5.962846
-8.206625
-3.484594
-0.702954
-3.823799
-6.919032
4.805128
-6.038122
1.045694
-5.855345
-5.558417
5.674828
8.140475
8.984259
2.006263
-5.406740
-6.346675
5.280556
-7.769744
3.631399
4.563957
-3.826964
8.423227
-4.831368
6.349749
4.920979
-4.568843
-4.964606
-5.179124
1.570822
-3.351581
-2.423050
-3.527929
1.399782
8.731341
-0.994973
5.578137
2.852113
2.715810
-8.645785
4.049448
7.811713
-9.173251
-0.820066
-8.217006
-1.946544
8.751836
-7.854750
-2.600539
4.090621
-7.246590
2.888040
-0.907868
-5.119269
0.847646
4.558996
-2.658938
3.631353
6.434970
6.204059
-7.499353
-8.004668
-2.477504
0.295222
5.416628
-2.986759
-1.438398
-1.228730
-0.054038
-4.790527
-7.039290
6.227139
-5.748581
5.497987
4.402683
5.376419
3.950961
-5.146497
2.830531
9.263511
6.143676
-6.291451
5.443391
-0.791813
4.322118
0.487039
5.063829
-7.392197
-8.958608
2.821448
-6.988478
3.993287
-5.538370
6.502212
1.130306
8.871402
-5.635837
9.496704
-3.186797
-6.860007
-2.037630
-8.899185
2.529294
3.780456
0.431113
-5.410741
9.153352
0.774115
-1.998292
5.093216
9.037301
4.963406
6.243975
1.848721
8.457309
8.361424
5.089478
4.275797
1.832636
-0.637978
-9.373583
-1.550310
-0.043023
-5.786267
-3.222720
9.378733
8.630973
9.082047
-1.462102
-4.099531
3.611996
6.892954
-0.775864
-9.933496
0.296700
3.193645
-0.900452
2.228750
5.393630
3.534048
-7.849599
-0.509742
-0.950420
7.301197
9.865718
8.112706
-6.494817
1.562377
-4.019014
0.837516
-5.235452
-5.093144
5.400406
1.480791
-7.097340
-6.806519
8.444858
-0.266101
0.779052
9.991447
8.552754
-2.890004
1.162444
3.722071
-3.022158
-2.908482
-2.183338
-3.881755
1.304854
4.615273
-5.377897
4.951946
-6.283680
-3.284094
0.497731
0.059645
-1.690597
-8.370343
2.384300
-3.425169
-6.220054
3.743135
-3.820462
2.266792
0.824761
-3.471976
8.895402
-0.313392
6.180724
2.158027
-3.671967
-0.412213
2.343733
-3.752069
5.870423
-9.797828
3.635886
2.027903
-1.754878
2.788520
-0.009408
6.418358
-5.816477
-3.225222
4.513015
2.421814
-0.192800
-4.701498
5.404651
7.585970
-3.766836
-1.172870
0.352003
-2.487562
-5.463457
-0.196650
-8.162026
-6.325917
2.910713
-4.735538
9.147492
-8.871396
1.508912
8.050239
0.345956
-1.256684
5.949013
0.723586
2.158684
5.323263
-2.770055
-4.663041
-0.333813
5.223606
-3.738085
-4.620099
-4.261482
-3.192558
2.285160
-4.641238
-1.672445
5.264144
-4.856407
-8.107061
-6.565700
8.161365
-1.858908
-6.856050
-2.369461
1.301110
5.635085
0.001132
-5.299439
1.854999
2.716080
4.685756
2.842262
-1.304637
-0.525108
4.884783
-4.725370
-3.199285
0.323886
-7.337162
-1.211441
-5.450522
-9.794551
3.318264
-1.777534
-0.861036
0.125938
-6.509675
-4.371317
0.054718
-4.640836
4.802533
3.339028
-2.371394
-0.108641
0.096333
-5.410323
0.107243
0.032672
1.059885
2.552684
-6.278234
-0.600127
-2.716255
-5.479965
-6.435126
-3.470932
-9.858130
1.217323
0.157152
6.411112
-1.354322
-8.801258
3.940485
4.054595
6.067667
4.071987
-2.743938
4.431300
4.336772
3.210060
-4.571130
-4.854740
3.479281
-6.672336
-4.432428
5.725931
-3.923918
-7.474974
7.825975
2.654422
-4.035328
1.476110
4.503038
7.842329
-3.374727
-8.009617
1.977339
-3.248781
-0.285899
7.013333
-7.664692
-2.231813
-9.666325
-1.804532
-1.588594
5.068321
-6.991978
3.916316
0.917485
6.513675
-0.080074
-1.767640
6.175257
-8.786348
2.419371
-0.290109
-4.945863
-2.721892
3.726852
-2.624702
-7.738019
5.992523
-3.011701
9.965747
1.609670
-0.895282
-3.073074
-3.199450
2.551086
1.699781
-7.128580
5.679154
1.683090
4.230302
-2.680307
9.067280
-6.698584
-3.299597
-6.587285
2.783313
-4.231452
-9.075284
4.277111
-6.077740
9.570746
-2.012087
-4.896163
4.901617
4.042191
0.979533
3.835376
0.306540
-4.556314
4.269103
-4.543262
-1.911296
2.683497
1.459842
-3.097764
2.414487
-0.462606
0.300374
-5.765962
-1.704875
5.481103
0.894050
1.235047
8.350699
6.225076
3.811726
6.176752
-5.870087
-7.224143
-5.505537
-6.653830
2.143076
-4.968138
7.464038
-4.627876
9.191320
-2.697842
-4.340165
-3.249557
-2.131596
-6.082070
-2.312057
-0.512801
0.281435
1.738738
0.951131
-8.548955
5.393296
2.297378
-2.882380
-3.349509
-3.037484
-9.167725
2.668969
-1.627364
2.300533
-6.752220
0.795092
2.853485
7.972379
2.019383
3.008197
-2.141740
1.683963
-2.248176
-1.944427
0.825138
0.566758
-0.907291
-1.150635
-1.851889
2.530538
2.694114
5.687967
1.945563
3.998454
8.212465
-5.024153
4.596990
-8.114167
-6.248593
5.897615
2.185929
8.549528
-6.846997
8.441962
-1.868320
-4.929150
-9.634989
0.957889
1.166201
-6.650011
6.002213
-0.156068
-3.475657
-6.005802
-1.160314
1.535537
3.530699
-8.023159
-9.365685
8.135634
-1.688333
5.956980
5.392597
-2.694394
4.683930
4.161104
-2.584910
-3.143373
4.235389
6.979493
-0.961723
5.054748
0.079903
6.485140
0.267891
0.041151
-5.613395
9.826111
5.569143
-7.422612
-2.242321
-2.427900
4.112801
6.641566
-0.269569
6.045144
3.394802
0.699971
5.624373
-0.066021
1.984985
2.358753
1.766687
-8.326843
0.806725
-2.149390
-1.462855
6.223706
5.882073
4.805746
9.056708
-8.518064
-6.597323
-0.513330
-3.973631
3.337127
3.926400
0.033535
1.715089
1.462297
3.703278
-8.527318
8.296507
8.552796
-1.600000
-1.669061
-3.899886
2.419728
5.953253
-5.421841
4.441099
0.128006
1.311908
-3.195394
6.823571
2.276835
0.743911
1.984653
-1.743104
1.560709
-4.212390
-0.924632
-6.819562
-9.647992
-1.723742
-0.648548
-1.489923
3.605928
-0.858018
8.376620
0.170154
-7.089050
5.895538
-5.194209
-4.400527
-1.103198
-5.596314
7.476371
0.632754
-1.477740
5.169846
5.185289
5.589499
2.404038
7.094798
5.348725
6.674513
2.962531
3.557065
1.524778
-3.651968
-4.218906
5.741627
0.677724
2.881148
3.192849
2.254310
-5.180093
-6.154666
0.592997
-6.772019
8.467491
4.822612
-8.026004
3.191086
-3.223016
5.619473
8.057851
-3.039969
3.232387
-3.539048
-1.160542
2.485925
1.230898
-5.090161
1.840323
-3.714651
-3.389403
5.774772
4.868149
-0.697565
-1.974220
4.079621
0.181928
3.854449
-9.832425
-3.372053
8.149332
-0.142496
-3.452820
-3.425889
4.021436
3.351709
1.674425
7.186631
1.968504
5.424398
1.678925
0.158280
0.198494
1.147277
5.228936
0.517658
1.589213
0.664419
7.390061
-4.589287
-4.031784
-2.054677
5.853345
-5.268385
8.476151
4.087507
-4.045413
-4.929452
-3.909318
1.452026
5.946037
-5.928444
-7.858795
6.479378
-2.087064
3.492557
-4.516446
-2.711691
1.583495
-1.730193
-6.142093
6.531488
-4.886254
2.106052
-4.868831
1.660205
-5.963336
1.076790
-8.495153
5.432596
0.886338
4.641709
-1.800719
-7.015320
4.652055
-0.402286
9.831275
-2.282872
-6.536005
-2.196353
9.046811
1.193521
5.585190
-1.746264
0.306977
2.249752
0.909771
-9.171707
-8.939115
2.638272
2.663243
1.236725
-7.170846
-0.852637
-2.254809
-1.563377
-1.689966
2.799450
8.789897
-0.657276
-4.156289
-2.328907
2.001951
0.995083
9.266365
7.706368
1.216167
5.941574
6.758635
-8.173032
-2.892618
-6.064146
-5.077554
-3.220548
6.684704
-8.354824
8.058317
-6.507752
2.409270
5.075072
2.874282
3.301246
1.284051
-1.378045
-1.173061
8.838608
-4.406581
-4.268984
-1.875376
-5.554031
0.735651
-0.452071
-4.052533
-5.437810
2.127067
-5.499675
6.468602
-2.795031
-6.227895
-5.291785
3.277945
-8.967084
0.276146
1.281270
-0.265428
2.826903
5.267821
1.330194
-2.355142
7.496583
-9.838534
3.639205
3.176946
-9.153117
5.144915
-2.108573
-0.121281
1.625598
0.382722
3.216507
4.070297
4.325486
1.473839
-6.198119
-1.997319
4.190241
-0.774958
7.775589
-6.847388
4.774169
-4.922039
-6.035876
-2.820853
-7.574786
-1.442148
5.606480
5.039244
-8.879265
7.027159
-0.785449
7.708539
-6.216972
1.319434
-0.763564
-8.558015
-3.589434
5.708011
4.531945
-3.926823
5.869374
-1.536696
-3.963602
8.616614
1.573481
-1.925651
0.581217
-6.514244
-3.852948
-7.718786
6.626243
-1.483057
-7.237570
-8.653829
-0.517073
8.546192
5.791883
0.415116
4.527239
-4.979155
-4.247834
2.920780
-4.254922
4.233751
-4.982745
0.620601
-0.238502
4.335653
-1.785461
4.361748
1.608979
-2.217111
4.786021
-3.444976
-2.971692
3.156854
7.153933
-2.767836
2.146305
-7.882975
2.120369
-1.614125
3.359939
-2.890165
-4.247032
9.911429
4.486189
-0.184841
5.986696
5.275710
9.018695
1.885528
-5.764267
5.109893
-3.402990
3.349232
-5.887506
-2.059714
-1.410679
-4.084720
3.691514
7.008095
-2.614837
2.823749
6.803175
-6.078379
6.209545
-8.909923
-5.076707
5.244101
-5.870948
-5.386112
5.127337
9.417989
7.884868
4.716775
3.406561
2.923518
-7.058518
1.784782
-3.208033
3.374458
-1.474145
-6.067028
-2.578885
-0.403187
-0.803224
-8.234676
-2.672314
-0.148397
-0.286505
-8.632639
-5.943084
2.148593
8.365175
0.784979
1.341903
2.814476
-3.500958
-1.987587
-0.292516
-7.731295
-8.372256
-3.042161
-4.213534
-9.122084
6.074799
4.672665
6.240824
2.350890
-5.831084
0.360268
-7.274363
5.160975
1.058155
1.013413
-9.595868
-1.351746
6.835442
0.192681
-6.820594
0.997520
-5.158123
9.433774
-5.603745
-1.012656
2.461804
-9.323606
1.863718
-1.102543
2.492422
7.911207
-0.511670
-2.079831
9.945962
9.229307
0.178124
0.696242
4.389437
-5.768051
-1.216818
-2.723290
2.126826
-7.714049
-3.642208
-5.099345
-6.543474
3.257106
-2.845059
4.484973
-4.862439
3.908324
2.021127
-0.777208
-3.140648
-3.618115
7.957418
-4.775449
2.635485
-6.627944
2.168897
2.410371
-2.352067
5.295593
1.609899
-4.141324
-7.719276
5.375729
8.914292
5.178153
4.581917
-1.692247
7.515527
5.659036
-4.981397
1.710246
8.062079
-3.286474
5.421419
5.174386
-1.880358
-2.081626
5.933037
2.368764
5.817399
-0.032874
-0.334559
5.602211
8.232225
4.519500
-5.073635
-1.198887
-0.040817
-5.627355
-4.634603
2.258934
-7.904262
2.510959
9.815646
-6.710921
-1.761511
0.495106
4.147642
-5.072897
3.469366
5.063888
7.257745
0.969675
8.626986
-2.097926
0.735396
1.174509
3.722300
9.041197
-1.330492
4.027092
-3.650025
1.285035
-0.583147
-6.204671
-0.694021
5.579498
-0.899719
1.841485
0.271139
8.665656
-6.185061
5.965706
-2.720115
-1.057714
1.315816
-2.380972
-3.641566
-0.877743
8.419337
5.339653
-5.906848
-3.553303
-6.704423
1.281115
-3.341839
3.325554
-6.106687
7.143322
6.099684
7.923631
-1.234536
-1.680059
-7.004259
-0.832755
6.693122
-4.387214
-2.164303
-6.865491
7.319912
3.268080
4.458178
-1.325755
1.934508
9.112531
9.118186
-5.234154
-2.737210
4.694314
2.801915
2.377037
7.585945
5.378891
-3.932616
-3.938165
-5.747651
0.385609
-5.805689
-5.205310
4.088286
2.925212
-4.928255
1.379572
-7.360305
1.492145
-8.162385
-6.399486
5.180178
-2.245413
-3.390471
1.255635
-4.355366
-2.057160
1.179461
-1.547502
-3.881196
-4.914604
-4.201142
4.566035
2.067653
-3.052671
4.205682
2.383034
-0.994881
7.548139
-1.912173
-2.872666
-8.533160
-3.597731
3.540560
3.036492
0.962795
-1.805349
0.042034
-3.686027
5.262216
-7.963575
-0.595889
5.334915
-8.086226
2.260570
5.918002
8.626462
8.173268
7.072788
8.588698
-6.212752
-2.497516
-6.936077
-0.557367
5.010433
-2.697845
4.792878
-6.729405
-7.014870
-6.639829
-2.183261
-8.157300
9.410597
3.990774
-4.325444
0.182390
8.447365
7.852387
2.696334
1.366679
-8.466669
8.341006
8.361826
-9.244583
-4.268542
-8.515647
5.694173
0.965234
-0.627325
-4.644768
7.893195
5.758663
0.071407
-6.798075
-3.779454
-5.420151
0.574768
4.003800
-2.567773
1.944057
-0.894936
7.423493
-2.988434
-6.701602
1.593244
1.292232
7.851891
3.677379
1.166672
6.174642
-7.101391
-3.335690
2.973745
-1.630367
-6.331179
-3.577698
5.560689
-4.561500
-2.742695
0.618970
3.280425
7.124659
-0.640747
-0.504715
5.443572
-2.537933
-3.435540
-5.083271
3.118924
5.041607
2.056965
-0.648579
-2.958757
-5.791078
-2.091686
-0.508706
-2.364300
3.680268
2.455980
6.338907
-1.139309
-9.043127
2.152727
0.112581
7.860752
2.030467
2.418682
1.567536
1.476842
-0.585646
8.167743
7.838252
0.620525
-0.444262
-9.581821
-2.641901
6.323917
5.265093
-6.694716
5.670920
3.162512
4.446902
1.811346
-6.957307
8.193440
-3.088872
-1.547828
-1.482517
-1.248000
-0.200470
0.989159
6.805666
7.930179
-9.316507
-1.163424
6.646612
4.045472
-6.239058
-1.152302
-7.099898
-0.223692
-2.916289
-4.400683
5.167705
-7.186247
5.442665
8.181970
-7.027975
0.403543
8.259083
4.138177
1.389500
-0.510099
-3.524400
-0.290930
-9.894767
5.643579
-7.970116
-1.307517
3.641292
8.266958
3.380332
4.243257
-4.889056
-5.282182
7.225779
0.551079
1.345671
-0.353297
-2.924476
2.424888
2.611148
-8.376055
-5.999221
1.822000
-4.464278
6.859406
5.848852
-3.357242
-1.363431
-8.383352
2.074913
7.563951
5.601840
-4.689330
-5.443219
8.023236
-4.198494
-1.669682
-0.241966
-5.979806
1.240767
6.689353
2.186333
-2.855653
6.315456
7.399161
-6.566637
-3.581128
-2.648810
-2.470527
7.817530
4.495211
7.060046
-1.188074
0.336546
-7.090235
5.636629
-1.202020
4.918327
-3.493512
5.695016
-4.146404
0.610104
-4.137451
2.795343
7.216517
-4.950776
6.097389
-2.381249
-1.829721
-2.662288
2.855506
-0.005820
-2.961586
6.836937
-0.526927
-0.693172
-6.600231
2.209422
8.600169
-8.436187
-6.963700
-9.915289
-4.891586
5.929385
-5.316614
-4.247929
-8.444935
-1.893773
5.891855
2.787527
-1.920225
-0.685962
-2.134674
1.180390
-8.307443
-2.511561
-3.788844
-1.047728
4.202509
3.504122
8.573109
-3.082814
-3.492388
-4.749469
8.209943
1.367824
-6.325949
1.599192
-0.249387
-1.983695
-2.481814
-4.363759
-0.763908
-0.282409
2.492935
-4.261445
-5.663684
7.192993
2.727273
4.649419
-1.789239
9.145721
-9.650344
-1.566801
-6.390356
-6.567884
9.192152
0.535101
-0.089553
-2.563057
8.696493
4.635356
2.562102
-0.473567
-4.825705
-0.266391
-2.656825
-1.945313
-2.971116
6.038398
-2.511647
2.735888
9.163470
3.283220
-1.391090
0.203983
-0.204000
-2.948445
-5.280462
-5.468777
-7.966591
3.888172
4.292963
-5.317036
2.763583
5.479472
-5.101781
-0.773253
-0.080057
3.528553
-6.362619
-0.358204
-3.202380
3.910211
-8.684090
4.396918
0.302458
0.859213
4.167396
1.331577
6.146800
-2.482896
2.986202
-0.867142
5.454686
-4.715648
6.152283
-0.479925
-6.472899
-2.099528
7.454524
5.340627
2.383175
3.311161
4.786414
-4.888280
-0.425650
-3.406293
-5.954663
-2.295205
-9.280273
5.686730
1.865173
9.615849
9.807382
1.231601
-9.041826
-4.854178
2.934874
-7.380056
4.645388
-6.824394
-1.231793
0.233896
-1.550471
4.031460
3.374468
-3.049482
-1.110084
8.501801
5.609708
-7.712532
3.720461
-2.584574
8.235234
-2.016922
5.470289
5.285990
-7.677720
-4.750475
-6.019225
-8.541585
-4.358454
0.659103
-8.093426
3.547294
1.051351
4.379683
0.029387
-5.333744
-8.568748
-7.920950
-7.482283
5.286468
-4.977676
2.115201
-1.203472
4.856030
-6.365539
-5.709380
2.164577
-2.064715
-2.130803
5.001174
2.627945
-6.039512
-4.226280
5.168620
2.469684
-1.874632
6.372532
5.910403
-1.010311
-4.148054
2.049194
3.749143
4.499248
0.720149
-7.184089
-0.504326
-9.230222
-1.910724
8.338315
-2.826207
-5.021912
2.962781
6.038994
-2.891419
5.792289
-0.695343
3.206640
7.310500
1.416863
5.482859
0.910375
2.003972
5.356223
3.242603
-8.480054
-0.819242
5.978314
3.028142
4.073452
0.523397
3.385578
-4.946135
-7.931448
4.856088
-2.772051
4.913485
3.726760
2.026832
1.855153
8.293766
-3.709460
-9.576048
-4.428229
-7.232791
2.128508
-1.330022
6.769985
8.672653
7.472547
0.602639
9.103457
3.497139
3.979948
-5.838708
-4.092318
5.897443
-2.400880
7.524523
-1.993601
-1.315830
3.017853
4.827752
-5.868342
3.854979
-0.992744
-8.521481
-3.945877
-3.673482
0.963603
-0.472848
-0.905128
0.201257
3.982418
6.181963
7.756895
-5.698266
4.522641
-5.278063
2.425832
1.622876
0.057463
5.783181
5.024600
2.703556
-8.431410
0.810718
-2.907396
-3.687177
-2.379092
-1.946411
4.256109
4.031251
2.557493
0.890649
8.665050
-2.509839
-2.342118
4.354069
1.677636
-3.639222
-9.331301
1.138371
-4.210339
-1.813397
0.650765
-1.137752
-8.351072
8.730813
-2.183462
4.024231
1.722660
6.734724
-8.228029
-5.861246
1.225481
1.005776
8.352816
2.928615
4.897799
0.926336
-1.254987
4.337097
3.207218
7.547328
6.701497
4.685464
-6.049183
-1.464605
-2.579043
-3.946567
7.191714
1.838039
-5.117831
5.428750
-1.949078
-4.136318
0.799655
0.989738
6.827269
0.384908
2.057324
1.432729
8.622339
3.975781
-2.460515
-7.028826
-5.883269
-1.945948
-7.746345
-0.186867
1.981024
-1.082251
-6.674400
-3.396476
3.902256
-5.339611
1.762712
0.061057
-0.237498
4.435083
-1.696391
4.291319
4.209146
-5.678006
-6.653240
-7.721675
-9.949778
-4.586613
-3.316906
-6.947677
5.030370
7.814104
-2.021006
-5.125369
1.206696
6.044965
0.995032
8.619677
-3.168337
4.370695
0.519665
-1.094259
2.274364
4.598543
-4.480519
1.959515
3.453180
-0.862727
-4.153959
-6.880103
-3.023206
-6.440023
-3.464592
5.940071
3.052342
-6.743832
-5.704693
-4.998814
3.866971
9.125453
-2.310061
5.360274
-5.404677
-2.381295
0.470498
4.513705
-1.380299
-8.039867
4.699997
0.987383
4.402184
6.209852
9.392948
-1.544123
1.574584
-6.137222
1.961885
-3.344155
6.892863
5.451811
-2.805420
-1.368546
3.697301
8.178420
-0.827520
-2.530472
1.750259
4.472305
-4.886052
7.759157
-6.982858
6.025869
-2.284262
1.559475
-4.568072
-0.972995
-2.072916
1.450710
-6.003604
2.705455
-6.969266
-2.299259
-6.804720
-0.663158
8.487560
5.471490
-8.209298
4.107180
6.615803
0.512869
-3.311064
8.097581
6.922796
0.364455
-1.369350
-3.252253
-3.971420
-4.948933
-4.413110
8.642677
9.655159
-3.468835
-7.174421
5.649373
3.355475
0.712604
6.306729
7.439593
-3.636117
-3.140390
-6.867069
1.743273
6.209663
-3.951094
6.732707
-3.746712
-7.601449
4.291981
5.320346
-6.323153
0.014700
-5.944841
-7.643373
3.579436
2.594078
6.131019
-1.545175
-2.874451
5.285083
3.131198
0.744209
-3.318352
4.906480
-0.007060
-4.769003
2.831047
-7.519346
-4.630098
8.734439
-3.278631
-5.295967
0.322482
9.975197
0.152901
7.872084
-0.297856
6.832699
-8.437876
-2.407567
2.381898
-0.238699
-7.269500
3.751772
3.245298
7.700337
-3.395266
-4.000226
2.445336
6.020866
-0.596125
4.071615
-5.458583
-7.302399
3.626123
4.101263
0.722307
7.489574
9.706269
-1.791172
-6.643179
-2.257881
-0.943391
1.541981
2.701174
2.373067
0.444115
-4.949144
-8.005702
-5.785780
5.904325
-0.717501
2.200160
0.820216
3.538477
-2.411134
-1.057668
-6.548290
7.992816
5.543544
6.521455
0.445402
-4.231193
-5.254220
-2.527171
2.022789
-4.061791
-9.604565
-8.767074
0.123299
-0.078381
8.071775
0.692028
-3.565437
-4.491012
-5.007673
8.576938
-7.563174
-1.966942
4.734513
-7.156104
-9.620492
-4.982421
3.121181
0.964036
-0.167696
-4.442576
2.960294
0.854874
-8.093377
7.294570
3.361362
-1.424413
4.236368
-3.163768
-1.382454
-1.032287
-2.505828
-5.122468
-7.366739
5.673492
-0.172158
4.229272
6.195868
1.515942
2.597970
4.816441
9.178674
-8.266523
7.575527
0.054487
-9.509141
3.624526
2.618733
-2.012829
6.182249
2.731497
-5.265829
-4.932683
-4.719955
6.867236
9.462895
4.826017
-3.624254
0.893586
0.045800
-2.345428
0.261716
1.288191
-7.674487
5.086649
1.623193
4.646228
-1.612053
0.726838
-5.477160
3.548937
7.585784
-6.012676
-4.230250
-7.866988
9.363414
-0.990551
0.406171
-7.868321
-8.453502
-0.606583
3.403292
8.564248
-5.310807
0.128159
-8.096075
0.821237
-4.880344
3.737047
-4.462328
-0.600433
3.208556
-2.132780
1.037489
8.110333
-4.982450
-0.123341
-3.599176
-4.803580
-7.801752
-3.994395
0.765426
4.371429
3.014835
4.614062
0.430904
2.046416
-1.193734
0.780420
1.894565
0.391834
-1.647647
-0.882991
2.154969
1.767410
4.454416
-1.276966
6.558453
0.774082
-2.965275
-3.383319
-3.697815
9.563105
1.589395
1.593890
9.809475
4.176189
1.732656
0.008607
3.665831
-2.921581
2.155574
-7.886730
9.223371
5.091631
-4.317338
-2.802106
1.928083
1.966885
5.191853
4.634273
1.268340
1.452436
-5.571134
-1.368603
-6.338036
-5.036748
-5.085707
-0.976086
0.372404
-0.909697
6.456547
0.429567
6.851505
3.468188
7.183930
-7.643872
-2.267599
2.538202
-6.672500
-0.978016
-5.736226
1.496959
2.351097
9.532238
0.264982
-1.364518
-5.791236
5.002118
4.339402
-3.085704
-4.233495
1.616335
6.696104
-5.371681
-6.857408
-1.568505
5.225344
2.218519
-1.266273
0.323286
-4.974311
3.322629
-6.755153
-1.320063
-0.349329
-0.460286
3.739704
-4.938562
-6.885453
1.706857
1.932063
2.771159
-1.869383
1.018031
-7.353447
-3.265398
-3.110762
4.035829
-5.908372
-3.519062
-3.606275
-0.296005
-3.614341
2.902527
-5.530233
-0.392570
7.752590
-8.076276
9.179488
-5.151215
-6.134713
-2.144005
-7.500997
6.766621
2.329457
-0.087874
2.056338
-3.678732
-0.180983
7.669547
-1.070860
3.882381
7.607084
-4.243640
-0.177128
0.475478
-6.900679
1.277794
-0.521733
2.172024
0.566335
1.847287
-8.349311
-8.600994
1.325545
1.109714
-7.215322
-4.585061
2.834922
4.160220
-1.823181
-5.740647
0.938116
1.145385
5.554829
2.994434
4.787539
6.315805
0.251428
-9.316769
-2.816266
-1.841762
1.551358
3.530483
-5.900590
-0.075758
-3.577963
2.518014
8.061421
-5.065528
0.889291
-5.488768
8.479543
1.948052
7.652099
0.301356
-6.819774
0.973937
-7.948710
-5.424671
0.139907
0.514927
8.760212
-9.444911
-2.203985
9.854960
4.628099
0.260912
5.319954
-4.223631
1.623330
-7.895418
0.583942
-0.535455
-0.873864
-7.493247
7.015540
-8.383915
0.596164
4.753157
6.786615
-4.792388
3.460870
-1.003684
-6.839827
-9.271446
-7.184340
-0.718153
1.882833
-3.659382
3.078003
3.258024
1.426011
9.285173
-2.514397
-2.668433
5.288399
2.669364
-2.954789
-5.933996
-3.206213
5.052032
0.396904
1.320604
-1.740305
2.760547
0.212930
2.744893
3.564079
-5.585924
0.272450
8.804965
4.725323
-7.523808
-3.555448
1.474970
3.001203
-4.734333
0.136141
-0.211753
-5.640665
-8.056262
3.250021
-4.093810
3.568749
1.327762
6.077529
0.078213
2.382502
4.667896
-8.194283
-1.093784
-1.196324
-3.935746
0.872217
0.005865
4.756695
6.880315
-3.527174
-0.514069
6.793235
-8.315581
9.243967
-2.131067
-2.710591
-8.194600
5.578987
6.103143
0.305702
6.869069
1.660672
5.416914
9.165038
1.881908
1.173045
-1.464698
-1.657078
1.831495
-9.201092
-4.588227
4.878181
1.502642
8.840979
2.389503
0.701969
-8.749537
9.509587
-8.580381
-3.071110
-8.068018
2.549554
-0.526194
3.205651
4.772884
0.203828
-4.662144
3.627924
2.369995
0.223848
0.455860
-3.637930
7.812051
1.757967
-7.656114
2.782143
-6.735520
-6.176850
-6.566467
0.920710
-7.653661
7.662578
-8.664586
-0.790012
8.457949
-2.335757
5.727965
-3.401029
-4.693463
-3.028210
-1.763203
-2.458957
1.318351
7.343131
-1.882052
-8.323050
-0.058190
3.559745
-4.556315
0.090426
-5.973193
-4.900858
-1.445285
8.900515
3.748610
4.844647
-5.131404
7.236102
-5.932269
-0.238086
-6.054216
0.994423
3.006650
-6.690324
-5.562550
-4.186507
9.868890
7.852233
0.149738
0.521594
0.595790
-4.914570
-7.083952
2.263158
3.834035
2.516276
4.383243
-5.788419
3.782365
-4.304204
5.345839
8.583037
-6.237491
8.365024
5.215082
-5.016212
1.302640
7.554835
2.134836
7.106980
-1.231083
-5.646466
1.386440
2.912566
-9.441050
-6.220862
4.507591
-8.550456
-7.217009
-8.854887
7.159191
3.275912
-7.784281
-3.680344
-0.460886
7.078926
-0.800890
5.669599
9.287869
-1.487946
-1.367271
-4.385055
-6.395855
-3.757201
-3.877787
-0.402495
8.184004
0.543683
-0.893198
-3.489948
-0.343865
1.142535
-1.186236
5.952652
2.957746
-5.314249
-3.064204
-7.919120
5.379886
-6.205938
-0.169659
3.633894
-7.385953
-9.567189
-5.186211
-5.656983
-3.276744
6.381717
-5.655569
8.244334
4.429464
1.042427
3.728405
1.453373
8.404129
-0.882458
-4.809686
-2.498123
3.236613
-0.295494
3.537266
-3.496021
-2.550071
6.546975
-3.166709
-5.522342
-2.843892
6.166920
2.243283
6.215324
-1.544713
0.294779
-1.553435
-0.976051
-2.811058
-0.967467
-4.629264
-7.962368
-3.790377
-2.100753
6.010440
0.648875
1.919783
2.060009
2.832629
-9.556758
4.337612
-5.766738
1.413906
0.192847
0.709679
5.513583
3.085838
-4.477284
8.868321
-9.393164
-3.784884
-4.203503
-3.600650
4.631063
1.787607
0.539814
-2.726440
3.547265
-7.017515
5.877853
-4.774802
-6.034483
-2.301185
-0.486115
1.117272
3.265855
-8.041194
2.261157
2.132972
-4.050995
3.717669
-8.322160
5.506794
-1.397939
1.407670
-4.444785
-8.487304
-7.591290
-2.588107
-7.304483
1.120692
-4.940833
-7.210469
3.508022
-8.022831
-9.496531
1.888967
9.321783
5.429722
6.129138
-6.111167
5.139621
1.853186
3.237267
3.160946
-2.624917
3.433049
-7.173212
2.747958
3.218823
-2.645585
-7.094305
-2.476243
-7.582507
1.343484
-6.242036
6.971929
-3.385325
-7.993594
-3.541352
7.926954
1.125398
-2.382956
6.468634
-0.168648
-8.110230
-8.193561
2.477216
-1.218172
3.408477
-7.869759
-0.883407
0.913030
-0.677271
2.158200
2.847149
-0.864117
-2.042532
8.487687
6.634723
-4.373241
0.944811
-4.541959
2.412537
8.476747
-0.001786
6.453440
7.652934
-4.413375
1.008643
2.746754
5.149167
6.698398
-7.559057
0.761711
-4.845360
4.216859
-4.004174
-4.816906
-1.986062
4.085333
-7.525645
2.037462
-0.526786
6.863138
-7.090660
8.932785
-2.432535
2.984000
2.175067
-1.706164
-3.384933
-7.794993
-8.405721
-4.217375
2.300354
6.450281
5.554045
-8.503754
-1.940739
0.038861
-0.132779
8.150040
0.897859
4.206872
3.765397
0.545714
-0.798023
-1.511166
-1.849949
6.927279
1.254834
-6.277080
7.534408
0.296485
-9.647837
-0.995597
2.911946
1.068262
-0.590967
-6.622506
-1.161002
-6.976878
-8.989257
-0.733158
-9.260970
-6.523157
-4.424513
-7.200242
0.926357
3.060580
6.599371
0.730398
9.435595
-2.086438
7.407227
4.869692
-4.340404
0.676490
-0.720239
2.716362
-5.843256
-0.581765
5.725844
7.391310
-0.758161
3.794217
7.925936
3.933868
-0.314473
-0.293486
-4.161638
-5.350991
-3.131964
-5.444746
-5.327515
-0.750429
4.659157
6.012252
-0.399229
1.426895
7.866787
-4.565512
-3.701893
-5.455790
-0.471621
-3.084851
4.804255
-1.612204
-0.709040
-8.113147
-1.401749
8.016939
-7.395645
1.904387
8.728189
-8.944597
-1.205383
9.577054
-0.874039
9.247744
8.005060
-6.418278
-5.903385
-1.173812
-3.202277
-3.311209
7.453537
-5.633920
3.034496
-4.853177
7.423173
-5.479821
8.449417
4.085592
-4.829709
1.804181
2.210241
-1.668291
4.752778
-2.086781
9.680388
6.494772
3.669458
-1.760026
-3.427652
-8.337684
-0.678455
2.980742
4.237986
-0.203149
-3.731251
5.441091
-1.133198
-0.441392
-2.308302
-1.923077
-2.268826
-2.047925
-2.790232
-6.910051
-3.574581
3.779222
1.118017
1.982753
-0.496894
-6.710367
-5.090462
2.525689
0.847137
4.236759
4.758612
8.033602
-3.190617
-7.887987
6.642190
5.240553
-7.101362
-3.796016
-0.195792
5.905387
-7.329984
3.276240
-0.311976
5.814761
6.297767
6.126968
-4.305525
1.957455
1.475083
1.471373
6.969831
1.002860
3.387046
-2.532621
3.073482
9.921872
9.183656
-1.702886
2.275378
-8.320819
-5.125749
-2.770130
7.547572
4.191400
7.152855
-1.397899
9.836332
-4.306011
3.036087
7.069969
8.548496
-8.463334
-8.324970
-3.072435
-5.251526
4.006972
3.918643
-5.992562
4.503606
-3.735452
-7.444313
-0.689347
4.145919
-0.100465
-0.379349
3.570817
-4.584897
-3.310253
-1.882080
-5.778081
3.069859
-6.776928
1.287224
3.430467
4.489702
-0.418542
8.092758
3.554900
7.268997
8.841235
-2.243518
-9.829196
-6.481967
-1.389128
6.985827
-9.360865
2.178726
-1.195136
-2.077110
1.042364
-3.643874
-2.719137
-3.346297
9.002980
0.238417
1.096380
5.405049
-2.707636
3.578682
1.599480
-4.149704
0.905994
-1.292612
1.138385
-1.495424
1.019432
0.301426
-3.073800
-6.089576
-1.044966
-2.330211
4.943712
4.931058
-2.076313
-0.327676
4.289034
-6.016681
-0.360861
-8.008992
5.607799
-5.106514
7.263377
-5.789158
2.015723
-1.475329
-0.054220
1.840391
-3.930207
-2.853817
0.617938
-4.892791
-4.613510
5.000066
8.067496
7.496163
-1.033321
-3.713043
5.997021
-9.101475
-9.204218
-7.069304
0.385480
-3.142614
7.890847
-3.753581
-6.823906
-0.585687
-0.539728
4.625767
1.568299
0.090277
0.983279
-7.808263
-5.158250
1.699072
-3.032451
-0.912349
2.501982
3.477435
-8.658337
7.434453
2.974895
-7.613916
7.549117
-5.244912
-3.471670
9.286981
4.672177
-3.423461
-6.473866
-7.038563
2.087731
6.103834
-4.696299
-1.909212
-4.244571
-1.256490
4.952145
-1.243422
0.311526
7.946886
-7.896302
-1.702370
8.481518
1.905024
2.808606
1.585294
-9.650965
-6.570488
-6.347208
-0.791809
6.632537
-0.298861
-7.355508
2.195548
-8.221292
0.582193
0.030275
9.474475
0.196915
1.771805
-7.178292
5.021657
7.934069
-2.733214
7.395701
1.872990
9.407065
0.288421
-3.400788
-8.411939
4.228319
1.488011
-9.956121
-8.314547
3.110059
4.724784
-3.476685
3.492689
3.771558
-4.484093
3.065369
3.086882
-1.734104
-5.282913
5.299264
7.851115
9.623951
4.623541
7.715347
1.647790
-6.613583
-1.018241
5.348923
-4.175218
0.768930
8.785334
-3.603350
5.240644
-5.976583
3.879092
7.672535
4.436097
4.226692
-4.192459
0.885441
-9.039025
-7.477397
-2.951425
-7.902354
7.523346
6.869782
2.164981
-2.686352
2.693091
-2.651117
-0.037558
0.234156
1.994460
3.813933
3.307125
-3.398830
-2.693712
3.332291
-3.300914
-9.279595
-4.418631
-3.697429
3.604773
1.101498
-3.173893
-5.776628
2.199951
2.852665
5.532351
-4.937404
2.583903
2.590153
0.728688
-6.720784
6.184672
-3.841439
8.525598
0.001267
-2.680251
3.687595
-3.842452
-2.933720
-8.522730
6.165871
3.076128
7.446567
6.846845
-1.769653
-2.279313
3.884786
0.729209
-3.184114
8.726492
3.860631
4.576139
6.799372
-8.659077
-3.601241
-9.226388
4.110767
-1.856627
9.225398
-4.233264
-1.032235
4.614126
3.740950
-1.537448
3.186684
7.805437
5.487305
7.661233
1.211209
-6.278452
0.458760
0.978658
-2.222962
2.039492
-3.824875
6.489557
0.589226
4.036932
-1.801372
2.100422
3.707898
-9.946842
0.886805
5.114773
5.840552
1.344572
-7.499818
7.410995
-2.493651
-8.264423
-4.889223
2.225370
8.069215
1.972786
-1.912577
-4.143222
7.222793
-5.758704
-3.374264
-5.998036
-5.611246
-0.078298
0.761099
-1.930338
0.881695
3.504665
3.296275
-4.344767
1.927151
-8.668275
-5.613466
-4.329194
-0.348883
-6.776129
-7.916614
6.348363
4.225103
0.000073
-0.879338
5.023367
-2.652400
-8.261110
-8.121486
7.161979
2.745777
1.549405
2.046826
-5.126882
-1.481343
8.083309
-9.588861
5.537749
9.324384
-1.331361
-2.983865
9.162440
4.399243
-0.618316
-0.530222
2.454877
2.040975
4.326202
0.061658
6.765142
-1.821998
-1.901296
-9.555424
-5.987367
-4.095310
7.028853
-3.332099
5.886276
0.499958
-1.175952
6.225218
-4.370820
2.797520
-4.809208
-1.302322
1.395534
-1.171746
-3.026811
3.405320
-5.603499
-4.671065
-5.085956
-0.926438
9.275996
8.715066
1.518893
6.848815
3.863394
8.433917
-8.639454
-2.239200
-8.351646
-0.525868
1.965178
1.921366
-2.761959
2.290367
-3.103746
5.512357
-8.242400
3.596999
2.908702
3.152551
2.014099
-9.381644
-8.279534
-9.633453
-8.357431
-2.852888
0.115110
-1.412924
-7.001034
7.922788
3.423004
-7.393083
-3.760300
2.938570
1.553617
-0.034223
-8.198879
3.768671
7.248837
-3.611731
-1.923501
-9.051587
-5.247263
-6.098236
-5.877332
-0.452758
6.701202
4.779836
3.501832
5.814808
-2.584671
-2.203799
7.028058
-5.290264
4.136296
-1.565730
7.806735
6.963876
-3.049645
7.159580
-4.734792
-4.722477
1.556829
-8.675800
-2.737728
-6.032656
-0.840598
-4.616837
8.027517
0.024732
-1.567697
-6.562841
-2.520801
4.906319
-8.606571
-4.288647
2.962477
5.986613
-7.010942
0.979808
-8.745243
-0.682448
3.447651
-2.673871
-0.678027
-2.357771
-2.828486
3.437925
5.053322
-6.016488
3.088777
-9.449346
-6.549159
8.338810
-7.639679
-5.755007
-3.366272
-1.906171
7.235558
3.374201
-1.135470
4.649822
-3.242085
-2.192232
5.642400
-2.248294
-8.940977
-7.269241
-1.588703
6.418871
-2.007131
-0.066891
-8.081583
-2.651620
7.124416
7.673167
2.060047
-3.840714
-7.730922
-4.055301
-8.478205
-0.320736
1.617731
6.797614
-5.861114
2.459045
4.137819
-8.563951
2.270176
4.742835
-0.218155
1.335064
2.616437
5.962948
-2.531713
-1.363406
7.181810
2.941707
9.092904
-7.494611
2.215705
-8.576969
5.984872
1.834982
-3.068730
-1.565407
-2.150980
8.994169
0.410978
0.024372
-5.060876
-2.253647
-0.484485
4.862256
-5.313817
-0.029920
-2.212121
-0.990449
-3.578740
-1.827777
1.855689
-6.085544
-4.217566
2.523954
5.298950
-4.106250
-5.258743
0.350775
-4.175620
-7.906589
5.398349
-3.536832
0.699556
-0.930141
5.433069
0.646134
-1.841077
-5.262666
3.460946
5.542758
-1.490725
-0.769000
8.461082
-5.602816
7.662666
5.556821
-5.444333
2.125330
-2.804579
6.434800
6.087058
-1.933358
-3.403555
-4.673083
-8.294035
-0.501782
8.726729
2.157807
-4.201255
6.499973
1.250407
-5.655032
-9.474452
-6.532343
-3.961446
-9.615182
-4.464515
-3.498575
0.314057
6.480783
-2.777382
7.960260
8.203158
0.048607
-1.855899
4.674369
-5.045746
-8.347091
0.489197
3.584686
-1.497936
-0.511945
3.940563
3.595635
4.347720
9.170228
6.275947
2.629154
-1.627363
4.210433
-1.111843
-5.326513
-8.019850
9.305790
3.319730
-5.596544
-2.786289
1.061155
4.481194
-0.062937
8.110038
-1.717487
3.762096
1.644180
0.412941
-5.167912
9.370533
7.098201
4.991538
1.899952
1.592059
6.930746
9.474583
-7.554337
-1.106751
2.075607
-5.343317
-1.339334
5.949821
4.382915
-7.926791
-6.109743
-4.510966
3.271494


==> figures/raids/smooth_xcorr.txt <==
-1.245386	0.000855
-1.216078	0.001415
-1.186770	0.002282
-1.157462	0.003588
-1.128154	0.005501
-1.098847	0.008230
-1.069539	0.012013
-1.040231	0.017119
-1.010923	0.023822
-0.981615	0.032387
-0.952307	0.043041
-0.923000	0.055940
-0.893692	0.071150
-0.864384	0.088618
-0.835076	0.108166
-0.805768	0.129484
-0.776460	0.152152
-0.747153	0.175660
-0.717845	0.199446
-0.688537	0.222941
-0.659229	0.245613
-0.629921	0.267007
-0.600613	0.286785
-0.571306	0.304754
-0.541998	0.320880
-0.512690	0.335297
-0.483382	0.348297
-0.454074	0.360306
-0.424766	0.371852
-0.395459	0.383516
-0.366151	0.395888
-0.336843	0.409511
-0.307535	0.424846
-0.278227	0.442240
-0.248919	0.461921
-0.219612	0.484005
-0.190304	0.508509
-0.160996	0.535376
-0.131688	0.564483
-0.102380	0.595636
-0.073072	0.628544
-0.043765	0.662773
-0.014457	0.697700
0.014851	0.732469
0.044159	0.765987
0.073467	0.796951
0.102775	0.823941
0.132082	0.845548
0.161390	0.860526
0.190698	0.867957
0.220006	0.867365
0.249314	0.858790
0.278622	0.842781
0.307929	0.820317
0.337237	0.792684
0.366545	0.761309
0.395853	0.727611
0.425161	0.692869
0.454469	0.658146
0.483776	0.624261
0.513084	0.591801
0.542392	0.561165
0.571700	0.532618
0.601008	0.506332
0.630316	0.482412
0.659623	0.460902
0.688931	0.441770
0.718239	0.424890
0.747547	0.410019
0.776855	0.396797
0.806163	0.384749
0.835470	0.373319
0.864778	0.361910
0.894086	0.349934
0.923394	0.336864
0.952702	0.322281
0.982010	0.305910
1.011317	0.287636
1.040625	0.267519
1.069933	0.245779
1.099241	0.222781
1.128549	0.199001
1.157857	0.174988
1.187164	0.151321
1.216472	0.128563
1.245780	0.107218
1.275088	0.087699
1.304396	0.070300
1.333704	0.055187
1.363011	0.042399
1.392319	0.031859
1.421627	0.023402
1.450935	0.016795
1.480243	0.011772
1.509551	0.008055
1.538858	0.005379
1.568166	0.003504
1.597474	0.002226
1.626782	0.001379
1.656090	0.000833


==> figures/raids/sync_within_vs_before-less_hate.txt <==
-173841.102871 0.018395
-173841.102871 0.018395
-170618.495679 0.019478
-160457.251775 0.022569
-140714.827836 0.030917
-104461.401389 0.052095
-96364.955864 0.059669
-84704.788370 0.073427
-78057.622778 0.083166
-77471.216403 0.084866
-76060.637871 0.087340
-75021.843327 0.090122
-73944.766129 0.092441
-73913.370426 0.092441
-70723.256920 0.097851
-70641.352764 0.098006
-60217.285990 0.118565
-59694.053584 0.119184
-56733.730553 0.125522
-56714.393693 0.125831
-56433.314013 0.126295
-55470.729383 0.129695
-54430.422554 0.132323
-48711.794331 0.148864
-47353.680298 0.152728
-44049.973695 0.161849
-43022.680332 0.165713
-42603.687353 0.166950
-41483.757995 0.170969
-35595.383610 0.190447
-30876.707047 0.208533
-30568.998075 0.210233
-29569.822384 0.213943
-27662.338159 0.222600
-26228.896310 0.227392
-24570.439441 0.234194
-23937.531380 0.236358
-23026.916667 0.240377
-22779.029860 0.241150
-21536.447376 0.247179
-20964.512121 0.251043
-20623.935024 0.253671
-20599.269394 0.254135
-20317.073469 0.255990
-20265.464625 0.256299
-19947.691627 0.257227
-19674.794879 0.259546
-19325.250589 0.262483
-18761.561410 0.266347
-15486.906918 0.289998
-14616.094460 0.295409
-14171.096453 0.298501
-13102.517446 0.307776
-13073.556818 0.308239
-11680.895161 0.319988
-10391.558979 0.333900
-9927.272727 0.338847
-9899.911202 0.339156
-9850.611431 0.339156
-9709.090909 0.341011
-9562.138235 0.341475
-8905.172078 0.348895
-8400.000000 0.356469
-7963.636364 0.362034
-7745.454545 0.364508
-7527.272727 0.366672
-7439.594902 0.367136
-6872.727273 0.373473
-6654.545455 0.376256
-6610.202984 0.376256
-5903.882955 0.385840
-5030.534922 0.396043
-4690.909091 0.401917
-4535.016391 0.402999
-3987.298261 0.412583
-3654.522727 0.417994
-3382.556801 0.422167
-3163.636364 0.428196
-3126.696732 0.428351
-2982.463203 0.429587
-2727.272727 0.436853
-2686.018600 0.437162
-2509.090909 0.440563
-2330.328228 0.442263
-2290.909091 0.445046
-2015.083282 0.449219
-1854.545455 0.454011
-1255.907384 0.473180
-1134.348279 0.477044
-1060.711111 0.479363
-913.404833 0.486165
-783.998373 0.489411
-763.636364 0.493121
-558.483683 0.495904
-545.454545 0.499150
-481.722245 0.501623
-415.662540 0.504096
-327.272727 0.508734
-308.768226 0.509198
-227.795916 0.511516
-214.856093 0.511980
-109.090909 0.519400
75.886765 0.527439
109.090909 0.532385
301.222457 0.537641
327.272727 0.541351
333.064981 0.541660
468.959848 0.547380
545.454545 0.553099
618.597545 0.555264
716.400929 0.559283
729.564230 0.559746
763.636364 0.562220
806.883403 0.563147
859.883907 0.564693
981.818182 0.569485
1064.000800 0.570722
1126.520202 0.571959
1167.352954 0.573041
1183.812905 0.573659
1200.000000 0.575514
1418.181818 0.583398
1636.363636 0.588190
1668.961474 0.588808
1724.463143 0.590045
1773.457043 0.591127
1913.780691 0.594837
2072.727273 0.599011
2083.899394 0.599165
2290.909091 0.604730
2452.971844 0.607513
2509.090909 0.609986
2529.133333 0.610295
2638.862721 0.610604
2727.272727 0.613387
2944.281385 0.616015
2945.454545 0.617561
3200.025066 0.621580
3292.181478 0.622507
3381.818182 0.625599
3437.446201 0.625754
3682.739150 0.630855
3821.856039 0.635029
4254.545455 0.641830
4780.168831 0.647859
4909.090909 0.650332
5345.454545 0.655897
5563.636364 0.658371
5813.323579 0.661462
6436.363636 0.668573
6872.727273 0.673984
8560.925822 0.692534
10800.000000 0.715412
11494.689210 0.721595
12701.524305 0.728242
12788.901879 0.729015
16654.194835 0.759314
16762.863082 0.759777
17342.776949 0.763487
17594.785146 0.765497
17968.896750 0.767816
18623.923904 0.771989
20982.987595 0.782810
25549.592618 0.803370
36652.883775 0.848508
38639.821537 0.855155
39555.821785 0.859020
42899.137939 0.868759
45843.437479 0.876024
46215.403485 0.877570
46714.713285 0.878497
49241.282099 0.883444
55465.477713 0.897975
68514.237893 0.919462
69884.248896 0.921162
74332.585991 0.927500
87837.814416 0.943113
96521.696400 0.952234
104227.995831 0.959499
105773.136217 0.960427
117328.905787 0.964910
121815.124526 0.967228
172114.627652 0.986551
242756.982325 0.994744
381986.806889 0.998918


==> figures/raids/sync_within_vs_before-more_hate.txt <==
-173841.102871 0.000000
-173841.102871 0.004695
-170618.495679 0.009390
-160457.251775 0.014085
-140714.827836 0.018779
-104461.401389 0.023474
-96364.955864 0.028169
-84704.788370 0.032864
-78057.622778 0.037559
-77471.216403 0.042254
-76060.637871 0.046948
-75021.843327 0.051643
-73944.766129 0.056338
-73913.370426 0.061033
-70723.256920 0.065728
-70641.352764 0.070423
-60217.285990 0.075117
-59694.053584 0.079812
-56733.730553 0.084507
-56714.393693 0.089202
-56433.314013 0.093897
-55470.729383 0.098592
-54430.422554 0.103286
-48711.794331 0.107981
-47353.680298 0.112676
-44049.973695 0.117371
-43022.680332 0.122066
-42603.687353 0.126761
-41483.757995 0.131455
-35595.383610 0.136150
-30876.707047 0.140845
-30568.998075 0.145540
-29569.822384 0.150235
-27662.338159 0.154930
-26228.896310 0.159624
-24570.439441 0.164319
-23937.531380 0.169014
-23026.916667 0.173709
-22779.029860 0.178404
-21536.447376 0.183099
-20964.512121 0.187793
-20623.935024 0.192488
-20599.269394 0.197183
-20317.073469 0.201878
-20265.464625 0.206573
-19947.691627 0.211268
-19674.794879 0.215962
-19325.250589 0.220657
-18761.561410 0.225352
-15486.906918 0.230047
-14616.094460 0.234742
-14171.096453 0.239437
-13102.517446 0.244131
-13073.556818 0.248826
-11680.895161 0.253521
-10391.558979 0.258216
-9927.272727 0.267606
-9899.911202 0.272300
-9850.611431 0.276995
-9709.090909 0.286385
-9562.138235 0.291080
-8905.172078 0.295775
-8400.000000 0.300469
-7963.636364 0.305164
-7745.454545 0.314554
-7527.272727 0.319249
-7439.594902 0.323944
-6872.727273 0.328638
-6654.545455 0.333333
-6610.202984 0.338028
-5903.882955 0.342723
-5030.534922 0.347418
-4690.909091 0.356808
-4535.016391 0.361502
-3987.298261 0.366197
-3654.522727 0.370892
-3382.556801 0.375587
-3163.636364 0.380282
-3126.696732 0.384977
-2982.463203 0.389671
-2727.272727 0.394366
-2686.018600 0.399061
-2509.090909 0.403756
-2330.328228 0.408451
-2290.909091 0.422535
-2015.083282 0.427230
-1854.545455 0.436620
-1255.907384 0.441315
-1134.348279 0.446009
-1060.711111 0.450704
-913.404833 0.455399
-783.998373 0.460094
-763.636364 0.474178
-558.483683 0.478873
-545.454545 0.483568
-481.722245 0.488263
-415.662540 0.492958
-327.272727 0.497653
-308.768226 0.502347
-227.795916 0.507042
-214.856093 0.511737
-109.090909 0.516432
75.886765 0.521127
109.090909 0.544601
301.222457 0.549296
327.272727 0.563380
333.064981 0.568075
468.959848 0.572770
545.454545 0.586854
618.597545 0.591549
716.400929 0.596244
729.564230 0.600939
763.636364 0.610329
806.883403 0.615023
859.883907 0.619718
981.818182 0.629108
1064.000800 0.633803
1126.520202 0.638498
1167.352954 0.643192
1183.812905 0.647887
1200.000000 0.657277
1418.181818 0.671362
1636.363636 0.685446
1668.961474 0.690141
1724.463143 0.694836
1773.457043 0.699531
1913.780691 0.704225
2072.727273 0.713615
2083.899394 0.718310
2290.909091 0.723005
2452.971844 0.727700
2509.090909 0.737089
2529.133333 0.741784
2638.862721 0.746479
2727.272727 0.755869
2944.281385 0.760563
2945.454545 0.774648
3200.025066 0.779343
3292.181478 0.784038
3381.818182 0.788732
3437.446201 0.793427
3682.739150 0.798122
3821.856039 0.802817
4254.545455 0.807512
4780.168831 0.812207
4909.090909 0.816901
5345.454545 0.821596
5563.636364 0.826291
5813.323579 0.830986
6436.363636 0.835681
6872.727273 0.840376
8560.925822 0.845070
10800.000000 0.849765
11494.689210 0.854460
12701.524305 0.859155
12788.901879 0.863850
16654.194835 0.868545
16762.863082 0.873239
17342.776949 0.877934
17594.785146 0.882629
17968.896750 0.887324
18623.923904 0.892019
20982.987595 0.896714
25549.592618 0.901408
36652.883775 0.906103
38639.821537 0.910798
39555.821785 0.915493
42899.137939 0.920188
45843.437479 0.924883
46215.403485 0.929577
46714.713285 0.934272
49241.282099 0.938967
55465.477713 0.943662
68514.237893 0.948357
69884.248896 0.953052
74332.585991 0.957746
87837.814416 0.962441
96521.696400 0.967136
104227.995831 0.971831
105773.136217 0.976526
117328.905787 0.981221
121815.124526 0.985915
172114.627652 0.990610
242756.982325 0.995305
381986.806889 1.000000


==> figures/raids/xcorr_const_lag.txt <==
-0.698000	1.000000
-0.613000	1.000000
-0.563000	1.000000
-0.522000	1.000000
-0.507000	1.000000
-0.478000	1.000000
-0.470000	1.000000
-0.443000	1.000000
-0.420000	1.000000
-0.387000	1.000000
-0.372000	1.000000
-0.342000	1.000000
-0.335000	1.000000
-0.308000	1.000000
-0.284000	1.000000
-0.257000	1.000000
-0.166000	1.000000
-0.157000	1.000000
-0.151000	1.000000
-0.114000	1.000000
-0.087000	1.000000
-0.079000	1.000000
-0.063000	1.000000
-0.055000	1.000000
-0.028000	1.000000
-0.021000	1.000000
0.006000	1.000000
0.009000	1.000000
0.024000	1.000000
0.030000	1.000000
0.057000	1.000000
0.065000	1.000000
0.094000	1.000000
0.098000	1.000000
0.109000	1.000000
0.112000	1.000000
0.115000	1.000000
0.121000	1.000000
0.136000	1.000000
0.148000	1.000000
0.149000	1.000000
0.163000	1.000000
0.173000	1.000000
0.177000	1.000000
0.185000	1.000000
0.200000	10.000000
0.215000	1.000000
0.223000	1.000000
0.227000	1.000000
0.237000	1.000000
0.251000	1.000000
0.252000	1.000000
0.264000	1.000000
0.279000	1.000000
0.285000	1.000000
0.288000	1.000000
0.291000	1.000000
0.302000	1.000000
0.306000	1.000000
0.335000	1.000000
0.343000	1.000000
0.370000	1.000000
0.376000	1.000000
0.391000	1.000000
0.394000	1.000000
0.421000	1.000000
0.428000	1.000000
0.455000	1.000000
0.463000	1.000000
0.479000	1.000000
0.487000	1.000000
0.514000	1.000000
0.551000	1.000000
0.557000	1.000000
0.566000	1.000000
0.657000	1.000000
0.684000	1.000000
0.708000	1.000000
0.735000	1.000000
0.742000	1.000000
0.772000	1.000000
0.787000	1.000000
0.820000	1.000000
0.843000	1.000000
0.870000	1.000000
0.878000	1.000000
0.907000	1.000000
0.922000	1.000000
0.963000	1.000000
1.013000	1.000000
1.098000	1.000000


==> figures/raids/xcorr_notconst_lag.txt <==
0.206797	1.000000
0.451641	1.000000
0.215965	1.000000
0.266489	1.000000
0.996609	1.000000
0.872593	1.000000
0.488670	1.000000
1.124242	1.000000
0.204851	1.000000
0.614424	1.000000
-0.038293	1.000000
0.206551	1.000000
-0.029125	1.000000
0.021399	1.000000
0.751518	1.000000
0.627503	1.000000
0.243580	1.000000
0.879152	1.000000
-0.040239	1.000000
0.369334	1.000000
0.192458	1.000000
0.437303	1.000000
0.201626	1.000000
0.252150	1.000000
0.982270	1.000000
0.858255	1.000000
0.474332	1.000000
1.109903	1.000000
0.190513	1.000000
0.600086	1.000000
0.141498	1.000000
0.386342	1.000000
0.150666	1.000000
0.201190	1.000000
0.931310	1.000000
0.807294	1.000000
0.423372	1.000000
1.058943	1.000000
0.139552	1.000000
0.549125	1.000000
-0.584828	1.000000
-0.339984	1.000000
-0.575660	1.000000
-0.525136	1.000000
0.204984	1.000000
0.080968	1.000000
-0.302954	1.000000
0.332617	1.000000
-0.586774	1.000000
-0.177201	1.000000
-0.456199	1.000000
-0.211355	1.000000
-0.447031	1.000000
-0.396507	1.000000
0.333613	1.000000
0.209597	1.000000
-0.174325	1.000000
0.461246	1.000000
-0.458144	1.000000
-0.048572	1.000000
-0.078470	1.000000
0.166374	1.000000
-0.069302	1.000000
-0.018778	1.000000
0.711342	1.000000
0.587327	1.000000
0.203404	1.000000
0.838975	1.000000
-0.080415	1.000000
0.329158	1.000000
-0.711592	1.000000
-0.466748	1.000000
-0.702425	1.000000
-0.651900	1.000000
0.078219	1.000000
-0.045796	1.000000
-0.429719	1.000000
0.205853	1.000000
-0.713538	1.000000
-0.303965	1.000000
0.204184	1.000000
0.449028	1.000000
0.213351	1.000000
0.263876	1.000000
0.993995	1.000000
0.869980	1.000000
0.486057	1.000000
1.121629	1.000000
0.202238	1.000000
0.611811	1.000000
-0.200114	1.000000
0.044730	1.000000
-0.190947	1.000000
-0.140423	1.000000
0.589697	1.000000
0.465682	1.000000
0.081759	1.000000
0.717330	1.000000
-0.202060	1.000000
0.207513	1.000000

